Nanoptera and Stokes Curves in the 2-Periodic Fermi-Pasta-Ulam-Tsingou Equation

This work presents asymptotic solutions to a singularly-perturbed, period-2 FPUT lattice and uses exponential asymptotics to examine `nanoptera', which are nonlocal solitary waves with constant-amplitude, exponentially small wave trains which appear behind the wave front. Using an exponential asymptotic approach, this work isolates the exponentially small oscillations, and demonstrates that they appear as special curves in the analytically-continued solution, known as `Stokes curves' are crossed. By isolating these the asymptotic form of these oscillations, it is shown that there are special mass ratios which cause the oscillations to vanish, producing localized solitary-wave solutions. The asymptotic predictions are validated through comparison with numerical simulations.

==> AMPVEC_0p2.txt <==
0.246260224932793	-8.92161663440273
0.248764389172086	-8.82990703457059
0.251294017688198	-8.74947990126679
0.253849369421572	-8.67747052733993
0.256430705945755	-8.61341702969923
0.259038291494178	-8.59493877549503
0.261672392987199	-8.52153869965023
0.264333280059432	-8.48608592477037
0.267021225087341	-8.47807025367356
0.269736503217126	-8.48509840099116
0.272479392392886	-8.52389537523356
0.275250173385069	-8.61797274149536
0.278049129819216	-8.84244022376432
0.280876548204990	-10.1904432267217
0.283732717965506	-8.66786136090343
0.286617931466958	-8.28886423846050
0.289532484048543	-8.04183972834786
0.292476674052698	-7.84484390570210
0.295450802855634	-7.67969648524628
0.298455174898190	-7.53159184800980
0.301490097716992	-7.39917682204088
0.304555881975940	-7.27777977943027
0.307652841498001	-7.16414078136573
0.310781293297338	-7.06349806515368
0.313941557611759	-6.95864502544295
0.317133957935498	-6.86575688460654
0.320358821052326	-6.77482213465304
0.323616477069006	-6.69028104173301
0.326907259449081	-6.60996901875713
0.330231505047009	-6.53391570215063
0.333589554142645	-6.46174332203933
0.336981750476071	-6.43139041816156
0.340408441282785	-6.32990815965412
0.343869977329244	-6.27046836160045
0.347366712948768	-6.21523964027361
0.350899006077812	-6.16634707753595
0.354467218292608	-6.11980497435939
0.358071714846171	-6.08085933980655
0.361712864705694	-6.04826645528369
0.365391040590311	-6.02430453922554
0.369106619009254	-6.00939998778704
0.372859980300391	-6.00820627458277
0.376651508669158	-6.02383423942750
0.380481592227892	-6.06700102443094
0.384350623035552	-6.15762982646388
0.388258997137859	-6.34877820795575
0.392207114607831	-7.06313850926405
0.396195379586738	-6.38250563127031
0.400224200325471	-5.96351283790406
0.404293989226331	-5.70545963039568
0.408405162885244	-5.50793680303372
0.412558142134406	-5.34523119376035
0.416753352085360	-5.19888091964686
0.420991222172510	-5.06853522644586
0.425272186197084	-4.94980788565728
0.429596682371532	-4.83986532937982
0.433965153364391	-4.73631320614727
0.438378046345590	-4.64049617216940
0.442835813032229	-4.56990221129561
0.447338909734818	-4.50475848783915
0.451887797403982	-4.38317565228353
0.456482941677649	-4.30390352107197
0.461124812928714	-4.22995683345622
0.465813886313188	-4.16002424588363
0.470550641818832	-4.09423531860409
0.475335564314297	-4.03195557853196
0.480169143598750	-3.97472988104407
0.485051874452018	-3.91886212436879
0.489984256685228	-3.87374402120238
0.494966795191974	-3.82162625543504

==> AMPVEC_0p25.txt <==
0.231755813793151	-7.91143116490718
0.234112485973189	-7.73321663871421
0.236493122616829	-7.58353305530257
0.238897967413253	-7.45688459222712
0.241327266529663	-7.34695195469777
0.243781268636478	-7.25116558927412
0.246260224932793	-7.15986026845206
0.248764389172086	-7.08996833396435
0.251294017688198	-7.02869909065552
0.253849369421572	-7.00515318424774
0.256430705945755	-6.92305442553687
0.259038291494178	-6.91784653965912
0.261672392987199	-6.85758110224332
0.264333280059432	-6.84963128653102
0.267021225087341	-6.84545606182974
0.269736503217126	-6.86863135878208
0.272479392392886	-6.92641483128099
0.275250173385069	-7.03466979814570
0.278049129819216	-7.28518716966125
0.280876548204990	-8.31501537251163
0.283732717965506	-7.09081699809392
0.286617931466958	-6.74399924097816
0.289532484048543	-6.51762903432035
0.292476674052698	-6.33789911259144
0.295450802855634	-6.18174430572341
0.298455174898190	-6.04937855018638
0.301490097716992	-5.93091760019722
0.304555881975940	-5.82296562375373
0.307652841498001	-5.72487318707391
0.310781293297338	-5.63115944396662
0.313941557611759	-5.54518605089618
0.317133957935498	-5.46425236349007
0.320358821052326	-5.38863348224346
0.323616477069006	-5.31718085511671
0.326907259449081	-5.26480022126356
0.330231505047009	-5.18740023094797
0.333589554142645	-5.12874705633472
0.336981750476071	-5.07443085554797
0.340408441282785	-5.02365691139225
0.343869977329244	-4.97911286431007
0.347366712948768	-4.93575457217169
0.350899006077812	-4.89946920543817
0.354467218292608	-4.87061467177915
0.358071714846171	-4.84456473945432
0.361712864705694	-4.82391136387551
0.365391040590311	-4.81523638754434
0.369106619009254	-4.81490780585927
0.372859980300391	-4.83028031019915
0.376651508669158	-4.87244075823781
0.380481592227892	-4.93925178595941
0.384350623035552	-5.04770575072464
0.388258997137859	-5.30593409087143
0.392207114607831	-6.44712826944917
0.396195379586738	-5.14809724242399
0.400224200325471	-4.79302323497150
0.404293989226331	-4.56391875734989
0.408405162885244	-4.39157193837366
0.412558142134406	-4.24465763827369
0.416753352085360	-4.11670126340925
0.420991222172510	-4.00249001263920
0.425272186197084	-3.92416121549217
0.429596682371532	-3.80400788213221
0.433965153364391	-3.71517592166376
0.438378046345590	-3.63286716545454
0.442835813032229	-3.55887578017450
0.447338909734818	-3.48638174612382
0.451887797403982	-3.42049121966950
0.456482941677649	-3.35871555807344
0.461124812928714	-3.30192932654365
0.465813886313188	-3.25130975454835
0.470550641818832	-3.20260185310745
0.475335564314297	-3.15943472316110
0.480169143598750	-3.13492700372747
0.485051874452018	-3.09676668323179
0.489984256685228	-3.05641566008536
0.494966795191974	-3.02982489293465

==> AMPVEC_0p3.txt <==
0.231755813793151	-6.67367696327993
0.234112485973189	-6.50704391123523
0.236493122616829	-6.36120838247345
0.238897967413253	-6.27348579448167
0.241327266529663	-6.14444740462876
0.243781268636478	-6.05869232052774
0.246260224932793	-5.98114671204510
0.248764389172086	-5.91608273207052
0.251294017688198	-5.88985071297652
0.253849369421572	-5.81462250618884
0.256430705945755	-5.78481933414443
0.259038291494178	-5.75077986307258
0.261672392987199	-5.73383973807982
0.264333280059432	-5.73321676426205
0.267021225087341	-5.74239594408437
0.269736503217126	-5.77662531452972
0.272479392392886	-5.85308412744038
0.275250173385069	-5.97725723601193
0.278049129819216	-6.24211220292418
0.280876548204990	-7.00846218541762
0.283732717965506	-6.01720367827317
0.286617931466958	-5.69024979498291
0.289532484048543	-5.47213806298197
0.292476674052698	-5.30511270091662
0.295450802855634	-5.16498628299381
0.298455174898190	-5.04023416076920
0.301490097716992	-4.93153675467204
0.304555881975940	-4.83310198223891
0.307652841498001	-4.74302728101659
0.310781293297338	-4.66020409450349
0.313941557611759	-4.58322830282203
0.317133957935498	-4.47760464722525
0.320358821052326	-4.44527287034198
0.323616477069006	-4.38354767967101
0.326907259449081	-4.32571222407099
0.330231505047009	-4.27268573879737
0.333589554142645	-4.22392430750206
0.336981750476071	-4.17781954813520
0.340408441282785	-4.13687802340484
0.343869977329244	-4.10027728666487
0.347366712948768	-4.06806854232982
0.350899006077812	-4.04167716504816
0.354467218292608	-4.02692630629599
0.358071714846171	-4.00522525843468
0.361712864705694	-3.99771351002901
0.365391040590311	-3.99743350956029
0.369106619009254	-4.01341787886310
0.372859980300391	-4.04227201117868
0.376651508669158	-4.09350175609072
0.380481592227892	-4.19694174007841
0.384350623035552	-4.34077358041390
0.388258997137859	-4.71911187807731
0.392207114607831	-4.85720481733660
0.396195379586738	-4.24496014324377
0.400224200325471	-3.96569174328856
0.404293989226331	-3.77558766689510
0.408405162885244	-3.61603245713545
0.412558142134406	-3.48666263074781
0.416753352085360	-3.37522789592962
0.420991222172510	-3.27714266217840
0.425272186197084	-3.19612009829509
0.429596682371532	-3.11225193193422
0.433965153364391	-3.04337290914411
0.438378046345590	-2.98320522082807
0.442835813032229	-2.92945409442460
0.447338909734818	-2.89082321710745
0.451887797403982	-2.84546791599291
0.456482941677649	-2.81449867416988
0.461124812928714	-2.79011599622706
0.465813886313188	-2.76506876103907
0.470550641818832	-2.74343322103815
0.475335564314297	-2.73315402305420
0.480169143598750	-2.72106652737941
0.485051874452018	-2.72637547533043
0.489984256685228	-2.75383904620202
0.494966795191974	-2.76049666877140

==> RNVEC_0p2.txt <==
0.266392402820917	-8.97301664138985
0.267460441410124	-8.94140667927582
0.268524231975244	-8.91183567056854
0.269583824804997	-8.88347059459557
0.270639269203654	-8.85488532217124
0.271690613517810	-8.82975051135855
0.272737905162228	-8.80747623740954
0.273781190644787	-8.78458231690652
0.274820515590583	-8.76630489786526
0.275855924765212	-8.74903084917124
0.276887462097269	-8.73481720550084
0.277915170700095	-8.72311325223914
0.278939092892803	-8.71386797896062
0.279959270220609	-8.70708082179287
0.280975743474508	-8.70536723644332
0.281988552710299	-8.70518722622566
0.282997737267006	-8.71167039546413
0.284003335784709	-8.72314815859013
0.285005386221802	-8.74200024943569
0.286003925871718	-8.76739394619946
0.286998991379119	-8.80536054367412
0.287990618755591	-8.85790868778858
0.288978843394849	-8.93248643135587
0.289963700087478	-9.04412210933759
0.290945223035226	-9.23501596572573
0.291923445864860	-9.67734845225256
0.292898401641611	-9.65060451774369
0.293870122882213	-9.13989893405658
0.294838641567559	-8.88907168313596
0.295803989154981	-8.71150780652610
0.296766196590172	-8.57299167379143
0.297725294318761	-8.45543101898551
0.298681312297555	-8.35398092933833
0.299634280005453	-8.26336997502696
0.300584226454055	-8.18119954030069
0.301531180197967	-8.10462756063924
0.302475169344817	-8.03504935621663
0.303416221564985	-7.96840937956498
0.304354364101073	-7.90660140292943
0.305289623777103	-7.84638521738191
0.306222027007466	-7.79113907531719
0.307151599805630	-7.73602344139674
0.308078367792603	-7.68391959751099
0.309002356205177	-7.63381935899531
0.309923589903943	-7.58639736220650
0.310842093381099	-7.54031028845298
0.311757890768045	-7.49428789136730
0.312671005842782	-7.45122042982294
0.313581462037113	-7.40938826384517
0.314489282443663	-7.36855604888505
0.315394489822708	-7.32790553571378
0.316297106608838	-7.28901810706792
0.317197154917441	-7.25138481257479
0.318094656551027	-7.21298903069005
0.318989633005388	-7.17762535192200
0.319882105475609	-7.14236714535285
0.320772094861921	-7.10822197002630
0.321659621775413	-7.07488756233465
0.322544706543602	-7.04179679797603
0.323427369215864	-7.00924645382406
0.324307629568734	-6.97814762041315
0.325185507111076	-6.94680984500875
0.326061021089127	-6.91661314379755
0.326934190491421	-6.88656636985961
0.327805034053593	-6.85770099281713
0.328673570263071	-6.82919934547885
0.329539817363654	-6.80115292147331
0.330403793359984	-6.77354819604776
0.331265516021911	-6.74665011848617
0.332125002888761	-6.72043568696136
0.332982271273496	-6.69434601651388
0.333837338266786	-6.66871095238436
0.334690220740985	-6.64363975658496
0.335540935354013	-6.61900323827445
0.336389498553154	-6.59507657271025
0.337235926578766	-6.57156402360362
0.338080235467907	-6.54812377709721
0.338922441057879	-6.52533172363990
0.339762558989698	-6.50295073586776
0.340600604711478	-6.48108167958815
0.341436593481749	-6.45950454035523
0.342270540372696	-6.43793060941399
0.343102460273333	-6.41675407420718
0.343932367892600	-6.39635731237808
0.344760277762400	-6.37640388751376
0.345586204240568	-6.35624962193570
0.346410161513775	-6.33646426015562
0.347232163600373	-6.31795208932728
0.348052224353175	-6.29941940356639
0.348870357462180	-6.28083644769333
0.349686576457241	-6.26283599207146
0.350500894710673	-6.24480812395978
0.351313325439812	-6.22767649031330
0.352123881709514	-6.21075507759848
0.352932576434610	-6.19377369943205
0.353739422382307	-6.17739020145627
0.354544432174537	-6.16121363209487
0.355347618290262	-6.14533106927914
0.356148993067730	-6.12994873270992
0.356948568706690	-6.11474426169629
0.357746357270554	-6.09975965217419
0.358542370688525	-6.08523624705131
0.359336620757673	-6.07105671332658
0.360129119144982	-6.05702113526156
0.360919877389341	-6.04335637019289
0.361708906903512	-6.02976963249274
0.362496218976046	-6.01669071425206
0.363281824773173	-6.00403343041248
0.364065735340643	-5.99169377336757
0.364847961605542	-5.97955216573781
0.365628514378072	-5.96767626429552
0.366407404353286	-5.95627992634564
0.367184642112805	-5.94512987923835
0.367960238126493	-5.93397715212073
0.368734202754100	-5.92347051464224
0.369506546246881	-5.91301978256816
0.370277278749176	-5.90282307466586
0.371046410299967	-5.89328471220864
0.371813950834403	-5.88407252606135
0.372579910185297	-5.87506246253883
0.373344298084597	-5.86660023446134
0.374107124164827	-5.85823221225897
0.374868397960503	-5.84988448992407
0.375628128909524	-5.84221157024014
0.376386326354541	-5.83500651903320
0.377142999544289	-5.82788886923152
0.377898157634910	-5.82159859049334
0.378651809691247	-5.81546917195423
0.379403964688105	-5.80953042353263
0.380154631511506	-5.80392786864563
0.380903818959912	-5.79895875789576
0.381651535745426	-5.79443936195357
0.382397790494975	-5.79031717348890
0.383142591751472	-5.78654942578537
0.383885947974957	-5.78330534796816
0.384627867543718	-5.78034761446422
0.385368358755392	-5.77809085389229
0.386107429828048	-5.77613267328708
0.386845088901252	-5.77477799465639
0.387581344037112	-5.77427340219556
0.388316203221306	-5.77435346152937
0.389049674364093	-5.77455774771639
0.389781765301307	-5.77541466613874
0.390512483795333	-5.77739779486140
0.391241837536065	-5.78007866950351
0.391969834141855	-5.78357403383132
0.392696481160437	-5.78812463531021
0.393421786069844	-5.79328269105036
0.394145756279301	-5.79897230120948
0.394868399130114	-5.80608143281287
0.395589721896532	-5.81460278995560
0.396309731786606	-5.82420020244466
0.397028435943030	-5.83510180373758
0.397745841443961	-5.84767792177233
0.398461955303843	-5.86165152889278
0.399176784474195	-5.87758561753339
0.399890335844409	-5.89571211330373
0.400602616242519	-5.91649952677841
0.401313632435963	-5.94018221330326
0.402023391132337	-5.96743804348817
0.402731898980128	-5.99864166833788
0.403439162569447	-6.03469739147586
0.404145188432738	-6.07700281663219
0.404849983045485	-6.12724259615020
0.405553552826906	-6.18800105463333
0.406255904140633	-6.26366703695762
0.406957043295382	-6.36192702701026
0.407656976545620	-6.49772524548795
0.408355710092209	-6.71118505784852
0.409053250083053	-7.19607735028270
0.409749602613725	-7.12911445754351
0.410444773728089	-6.65839856336079
0.411138769418913	-6.42867879240133
0.411831595628474	-6.27281437626779
0.412523258249146	-6.15332663766723
0.413213763123989	-6.05526405495882
0.413903116047324	-5.97180919592737
0.414591322765299	-5.89895459281335
0.415278388976452	-5.83422977339818
0.415964320332254	-5.77534046200806
0.416649122437658	-5.72124560052004
0.417332800851631	-5.67109546667790
0.418015361087680	-5.62423628339721
0.418696808614372	-5.58021533506700
0.419377148855843	-5.53873305803648
0.420056387192306	-5.49953817701804
0.420734528960542	-5.46231233651541
0.421411579454392	-5.42660388625274
0.422087543925241	-5.39237038663094
0.422762427582488	-5.35947416233892
0.423436235594021	-5.32783572633422
0.424108973086672	-5.29712977307819
0.424780645146678	-5.26747995161422
0.425451256820126	-5.23873996347996
0.426120813113395	-5.21086464076786
0.426789318993596	-5.18380684024711
0.427456779388997	-5.15740920831077
0.428123199189451	-5.13185604177054
0.428788583246811	-5.10705059369157
0.429452936375342	-5.08282685250127
0.430116263352131	-5.05883830966482
0.430778568917485	-5.03543268006775
0.431439857775325	-5.01270182118475
0.432100134593579	-4.99041092824861
0.432759404004565	-4.96834415256121
0.433417670605367	-4.94691066779435
0.434074938958216	-4.92606273560662
0.434731213590853	-4.90562298429730
0.435386498996893	-4.88514600525569
0.436040799636191	-4.86517168764452
0.436694119935184	-4.84550443164307
0.437346464287253	-4.82627896238090
0.437997837053059	-4.80730999144965
0.438648242560887	-4.78859727083843
0.439297685106980	-4.77024218158237
0.439946168955871	-4.75221108100186
0.440593698340709	-4.73448069355123
0.441240277463584	-4.71689192806199
0.441885910495839	-4.69943173059829
0.442530601578392	-4.68227528783893
0.443174354822038	-4.66538253685833
0.443817174307762	-4.64867170473934
0.444459064087035	-4.63221991700521
0.445100028182115	-4.61597089983599
0.445740070586340	-4.60001793604567
0.446379195264421	-4.58415887501870
0.447017406152723	-4.56849866455288
0.447654707159553	-4.55317961369287
0.448291102165436	-4.53802344407967
0.448926595023394	-4.52287998889862
0.449561189559213	-4.50783913724995
0.450194889571718	-4.49307959863333
0.450827698833033	-4.47852320803868
0.451459621088846	-4.46403785163828
0.452090660058666	-4.44971039962915
0.452720819436082	-4.43560153514396
0.453350102889008	-4.42162448113576
0.453978514059939	-4.40786129854874
0.454606056566195	-4.39402464759050
0.455232734000163	-4.38039309259516
0.455858549929536	-4.36697983922294
0.456483507897554	-4.35305503498579
0.457107611423232	-4.34018307321465
0.457730864001598	-4.32706789463672
0.458353269103915	-4.31414252403564
0.458974830177911	-4.30130229721481
0.459595550648000	-4.28855330200950
0.460215433915503	-4.27608894222450
0.460834483358865	-4.26364344744839
0.461452702333867	-4.25125786242244
0.462070094173844	-4.23904563198164
0.462686662189890	-4.22690976791055
0.463302409671067	-4.21499744829914
0.463917339884611	-4.20312952607670
0.464531456076131	-4.19127386868590
0.465144761469811	-4.17957893790646
0.465757259268606	-4.16800542482790
0.466368952654441	-4.15666820356295
0.466979844788398	-4.14531397236010
0.467589938810913	-4.13400858892918
0.468199237841957	-4.12273604103165
0.468807744981230	-4.11155794256521
0.469415463308339	-4.10060649611268
0.470022395882982	-4.08988092786600
0.470628545745130	-4.07894917975747
0.471233915915198	-4.06809254042569
0.471838509394230	-4.05740989855351
0.472442329164063	-4.04689559741498
0.473045378187507	-4.03653297650189
0.473647659408508	-4.02603788653364
0.474249175752319	-4.01567266278384
0.474849930125667	-4.00553757873286
0.475449925416912	-3.99556801133471
0.476049164496215	-3.98566643008985
0.476647650215692	-3.97548278104860
0.477245385409578	-3.96536462732035
0.477842372894382	-3.95540560817325
0.478438615469038	-3.94563622824740
0.479034115915063	-3.93599084835030
0.479628876996708	-3.92644566752489
0.480222901461102	-3.91678605167720
0.480816192038409	-3.90720714480096
0.481408751441966	-3.89779681403967
0.482000582368433	-3.88848839648592
0.482591687497936	-3.87923824481162
0.483182069494204	-3.86996601565778
0.483771731004715	-3.86079940110000
0.484360674660830	-3.85168768613647
0.484948903077934	-3.84266170870269
0.485536418855566	-3.83378410022541
0.486123224577559	-3.82490012848165
0.486709322812170	-3.81600516321037
0.487294716112208	-3.80720890833065
0.487879407015170	-3.79844771869704
0.488463398043364	-3.78973494125065
0.489046691704040	-3.78116840972863
0.489629290489512	-3.77252440006068
0.490211196877284	-3.76396223034155
0.490792413330174	-3.75555737535771
0.491372942296432	-3.74726960190112
0.491952786209865	-3.73904763395731
0.492531947489953	-3.73078495655788
0.493110428541967	-3.72252155981037
0.493688231757086	-3.71440918789959
0.494265359512514	-3.70626452184412
0.494841814171591	-3.69825145924779
0.495417598083907	-3.69015791056434
0.495992713585416	-3.68203366126967
0.496567162998543	-3.67407260446062
0.497140948632294	-3.66624980178798
0.497714072782370	-3.65856592298516
0.498286537731264	-3.65095218563029
0.498858345748377	-3.64327649570506
0.499429499090115	-3.63556602722227
0.500000000000000	-3.62792377665877

==> RNVEC_0p25.txt <==
0.230845129219160	-8.55498757889568
0.232076817288602	-8.44390215829478
0.233302002909112	-8.34267693738062
0.234520787991172	-8.24890834317360
0.235733271810741	-8.16140591203547
0.236939551103637	-8.08035220762357
0.238139720155604	-8.00455387498390
0.239333870888318	-7.93458406957688
0.240522092941548	-7.86523437605714
0.241704473751685	-7.80133675184565
0.242881098626829	-7.74127121319757
0.244052050818615	-7.68195986918116
0.245217411590956	-7.62661141909096
0.246377260285857	-7.57251446523610
0.247531674386454	-7.52203983829917
0.248680729577420	-7.47301591514568
0.249824499802870	-7.42713789556204
0.250963057321891	-7.38287638854150
0.252096472761813	-7.34073964289544
0.253224815169335	-7.30174534270606
0.254348152059614	-7.26092567504717
0.255466549463402	-7.22505204045394
0.256580071972344	-7.19069681286900
0.257688782782507	-7.15723944718513
0.258792743736231	-7.12593820255575
0.259892015362386	-7.09795620860170
0.260986656915098	-7.06826422473799
0.262076726411018	-7.04419689759900
0.263162280665205	-7.01524502268253
0.264243375325681	-6.99162647621419
0.265320064906718	-6.97455259186932
0.266392402820917	-6.95232129263820
0.267460441410124	-6.93887728526367
0.268524231975244	-6.92244948514253
0.269583824804997	-6.91000905058748
0.270639269203654	-6.89772463445135
0.271690613517810	-6.89028940712196
0.272737905162228	-6.88610219357974
0.273781190644787	-6.88441789983083
0.274820515590583	-6.88435981058209
0.275855924765212	-6.89203574415459
0.276887462097269	-6.90055130726244
0.277915170700095	-6.91187966442952
0.278939092892803	-6.93373842299366
0.279959270220609	-6.96324310007584
0.280975743474508	-6.99790815537547
0.281988552710299	-7.04813866479532
0.282997737267006	-7.11963856256860
0.284003335784709	-7.22031174080487
0.285005386221802	-7.37635168784728
0.286003925871718	-7.67256716961083
0.286998991379119	-8.59765157174809
0.287990618755591	-7.53059982717137
0.288978843394849	-7.22393703767922
0.289963700087478	-7.02851323901482
0.290945223035226	-6.88184045949371
0.291923445864860	-6.76217097839485
0.292898401641611	-6.66268681681871
0.293870122882213	-6.57173919483867
0.294838641567559	-6.49201309955405
0.295803989154981	-6.41788875430218
0.296766196590172	-6.34813546587535
0.297725294318761	-6.28752040322466
0.298681312297555	-6.22577486667143
0.299634280005453	-6.16962335717799
0.300584226454055	-6.11685395007454
0.301531180197967	-6.06679428760474
0.302475169344817	-6.02038968710746
0.303416221564985	-5.97257205127447
0.304354364101073	-5.93062385211970
0.305289623777103	-5.88732224840804
0.306222027007466	-5.84551618908258
0.307151599805630	-5.80518061568807
0.308078367792603	-5.76781774380101
0.309002356205177	-5.72978477867353
0.309923589903943	-5.69430072297274
0.310842093381099	-5.65778505681842
0.311757890768045	-5.62580770117460
0.312671005842782	-5.59229337754665
0.313581462037113	-5.55996659176410
0.314489282443663	-5.52871324099200
0.315394489822708	-5.49825516859267
0.316297106608838	-5.46790253346659
0.317197154917441	-5.43911850386771
0.318094656551027	-5.41066826985385
0.318989633005388	-5.38313899396693
0.319882105475609	-5.35597734451793
0.320772094861921	-5.32967593441015
0.321659621775413	-5.30380237411026
0.322544706543602	-5.27850927834273
0.323427369215864	-5.25387473533715
0.324307629568734	-5.22904243592051
0.325185507111076	-5.20544062752284
0.326061021089127	-5.18204298259814
0.326934190491421	-5.15936182585661
0.327805034053593	-5.13714369589392
0.328673570263071	-5.11544648466304
0.329539817363654	-5.09414062703948
0.330403793359984	-5.07329276528173
0.331265516021911	-5.05299256939211
0.332125002888761	-5.03288079816588
0.332982271273496	-5.01320122905415
0.333837338266786	-4.99410414090176
0.334690220740985	-4.97563195163883
0.335540935354013	-4.95689289127509
0.336389498553154	-4.93887527904548
0.337235926578766	-4.92138274402186
0.338080235467907	-4.90466998214290
0.338922441057879	-4.88702990642832
0.339762558989698	-4.87002655703704
0.340600604711478	-4.85394175636046
0.341436593481749	-4.83821134270077
0.342270540372696	-4.82294025544312
0.343102460273333	-4.80710165346995
0.343932367892600	-4.79222937259220
0.344760277762400	-4.77791561413887
0.345586204240568	-4.76377902460188
0.346410161513775	-4.75001142146451
0.347232163600373	-4.73620318405057
0.348052224353175	-4.72293237682192
0.348870357462180	-4.71025096234694
0.349686576457241	-4.69793635991146
0.350500894710673	-4.68560780217740
0.351313325439812	-4.67356580449674
0.352123881709514	-4.66174214936359
0.352932576434610	-4.65044010848165
0.353739422382307	-4.63936816537773
0.354544432174537	-4.62835000782614
0.355347618290262	-4.61779863498200
0.356148993067730	-4.60764987524134
0.356948568706690	-4.59798298270068
0.357746357270554	-4.58811774059971
0.358542370688525	-4.57872324535314
0.359336620757673	-4.57011847054374
0.360129119144982	-4.56163674419390
0.360919877389341	-4.55335025069614
0.361708906903512	-4.54522604999984
0.362496218976046	-4.53728599871015
0.363281824773173	-4.52994222511743
0.364065735340643	-4.52336087070928
0.364847961605542	-4.51658200638761
0.365628514378072	-4.51032467609494
0.366407404353286	-4.50397291461355
0.367184642112805	-4.49813521051973
0.367960238126493	-4.49294087719266
0.368734202754100	-4.48806968740862
0.369506546246881	-4.48325140981641
0.370277278749176	-4.47910901130812
0.371046410299967	-4.47513919364818
0.371813950834403	-4.47145341138440
0.372579910185297	-4.46823343879749
0.373344298084597	-4.46572793624678
0.374107124164827	-4.46348214557531
0.374868397960503	-4.46186047036752
0.375628128909524	-4.46046257996214
0.376386326354541	-4.45934143144240
0.377142999544289	-4.45891956197877
0.377898157634910	-4.45928695485032
0.378651809691247	-4.45989002503991
0.379403964688105	-4.46106558219591
0.380154631511506	-4.46312749051320
0.380903818959912	-4.46525758950171
0.381651535745426	-4.46822566680785
0.382397790494975	-4.47217061575473
0.383142591751472	-4.47641853716224
0.383885947974957	-4.48153295368483
0.384627867543718	-4.48781478727198
0.385368358755392	-4.49454347541168
0.386107429828048	-4.50238044914133
0.386845088901252	-4.51150600475271
0.387581344037112	-4.52174864664542
0.388316203221306	-4.53303534583512
0.389049674364093	-4.54575725824349
0.389781765301307	-4.56013314926875
0.390512483795333	-4.57601592071143
0.391241837536065	-4.59400084013202
0.391969834141855	-4.61401994745509
0.392696481160437	-4.63652861242669
0.393421786069844	-4.66210090673655
0.394145756279301	-4.69098546233776
0.394868399130114	-4.72374861072444
0.395589721896532	-4.76154786423999
0.396309731786606	-4.80556560000323
0.397028435943030	-4.85743026338064
0.397745841443961	-4.91974242859193
0.398461955303843	-4.99706169075933
0.399176784474195	-5.09679023238165
0.399890335844409	-5.23349746908463
0.400602616242519	-5.44710870338199
0.401313632435963	-5.92299535348012
0.402023391132337	-5.88721072993971
0.402731898980128	-5.40848345004040
0.403439162569447	-5.17888691484525
0.404145188432738	-5.02440650495717
0.404849983045485	-4.90609125787648
0.405553552826906	-4.80963862948128
0.406255904140633	-4.72807162755273
0.406957043295382	-4.65699361065623
0.407656976545620	-4.59333179688092
0.408355710092209	-4.53593635524524
0.409053250083053	-4.48345181000193
0.409749602613725	-4.43492620834545
0.410444773728089	-4.38962978136442
0.411138769418913	-4.34740908292538
0.411831595628474	-4.30767824896924
0.412523258249146	-4.27022840009752
0.413213763123989	-4.23463759866109
0.413903116047324	-4.20037101707033
0.414591322765299	-4.16762900438406
0.415278388976452	-4.13639687642520
0.415964320332254	-4.10624199193685
0.416649122437658	-4.07731268244050
0.417332800851631	-4.04941145308115
0.418015361087680	-4.02250393540264
0.418696808614372	-3.99618160339377
0.419377148855843	-3.97077139068305
0.420056387192306	-3.94613951404728
0.420734528960542	-3.92201995912916
0.421411579454392	-3.89854935645016
0.422087543925241	-3.87593905881661
0.422762427582488	-3.85401512536160
0.423436235594021	-3.83208829601650
0.424108973086672	-3.81070910229497
0.424780645146678	-3.79003140756617
0.425451256820126	-3.76991132976653
0.426120813113395	-3.75013142561781
0.426789318993596	-3.73053367407668
0.427456779388997	-3.71145728465996
0.428123199189451	-3.69268250395804
0.428788583246811	-3.67423609975617
0.429452936375342	-3.65613886697774
0.430116263352131	-3.63839113251904
0.430778568917485	-3.62107722349003
0.431439857775325	-3.60411489955933
0.432100134593579	-3.58739290978855
0.432759404004565	-3.57071837448579
0.433417670605367	-3.55439103598266
0.434074938958216	-3.53834213859052
0.434731213590853	-3.52242956313061
0.435386498996893	-3.50689223728657
0.436040799636191	-3.49161256125871
0.436694119935184	-3.47651155909306
0.437346464287253	-3.46143179328499
0.437997837053059	-3.44670527693076
0.438648242560887	-3.43233598990776
0.439297685106980	-3.41798481389572
0.439946168955871	-3.40378104059273
0.440593698340709	-3.38984476019317
0.441240277463584	-3.37607924045430
0.441885910495839	-3.36249944127239
0.442530601578392	-3.34890878910572
0.443174354822038	-3.33566218937464
0.443817174307762	-3.32269020906905
0.444459064087035	-3.30997000636225
0.445100028182115	-3.29710304173443
0.445740070586340	-3.28428226489713
0.446379195264421	-3.27169209106506
0.447017406152723	-3.25929412328677
0.447654707159553	-3.24706115471419
0.448291102165436	-3.23491324629774
0.448926595023394	-3.22196290203845
0.449561189559213	-3.21018900466133
0.450194889571718	-3.19851639075914
0.450827698833033	-3.18704136879772
0.451459621088846	-3.17570408075394
0.452090660058666	-3.16433797382522
0.452720819436082	-3.15301678601228
0.453350102889008	-3.14179408516797
0.453978514059939	-3.13080734431220
0.454606056566195	-3.11974266205593
0.455232734000163	-3.10798885623683
0.455858549929536	-3.09725511175916
0.456483507897554	-3.08679788467849
0.457107611423232	-3.07658966549258
0.457730864001598	-3.06615728949866
0.458353269103915	-3.05571942328860
0.458974830177911	-3.04541610999728
0.459595550648000	-3.03528704305873
0.460215433915503	-3.02536619761103
0.460834483358865	-3.01546113655982
0.461452702333867	-3.00562475914258
0.462070094173844	-2.99590126803724
0.462686662189890	-2.98640915142762
0.463302409671067	-2.97689694294384
0.463917339884611	-2.96709589313488
0.464531456076131	-2.95743027878335
0.465144761469811	-2.94808263115894
0.465757259268606	-2.93896675728715
0.466368952654441	-2.92996206335561
0.466979844788398	-2.92088771093523
0.467589938810913	-2.91186368132285
0.468199237841957	-2.90300986112146
0.468807744981230	-2.89429866757889
0.469415463308339	-2.88557361611710
0.470022395882982	-2.87686642783008
0.470628545745130	-2.86817811188391
0.471233915915198	-2.85954163788665
0.471838509394230	-2.85099491363480
0.472442329164063	-2.84258032733519
0.473045378187507	-2.83423285916994
0.473647659408508	-2.82596469033826
0.474249175752319	-2.81777427619829
0.474849930125667	-2.80964212091801
0.475449925416912	-2.80160385286960
0.476049164496215	-2.79365650578057
0.476647650215692	-2.78558369685202
0.477245385409578	-2.77761197067508
0.477842372894382	-2.76976339242498
0.478438615469038	-2.76198777871357
0.479034115915063	-2.75439402369582
0.479628876996708	-2.74673417663646
0.480222901461102	-2.73920135534499
0.480816192038409	-2.73162908823467
0.481408751441966	-2.72418195044182
0.482000582368433	-2.71677163386274
0.482591687497936	-2.70922852556809
0.483182069494204	-2.70183471208462
0.483771731004715	-2.69460293155280
0.484360674660830	-2.68753085169963
0.484948903077934	-2.68056426885735
0.485536418855566	-2.67346030494859
0.486123224577559	-2.66638123233075
0.486709322812170	-2.65932389573558
0.487294716112208	-2.65240649185718
0.487879407015170	-2.64558356644134
0.488463398043364	-2.63882701918694
0.489046691704040	-2.63198213226453
0.489629290489512	-2.62519209223632
0.490211196877284	-2.61846658745846
0.490792413330174	-2.61186074695376
0.491372942296432	-2.60537961927749
0.491952786209865	-2.59886723501804
0.492531947489953	-2.59237101595141
0.493110428541967	-2.58582845458546
0.493688231757086	-2.57943507749772
0.494265359512514	-2.57312026487612
0.494841814171591	-2.56675664078887
0.495417598083907	-2.56045306746033
0.495992713585416	-2.55425159907138
0.496567162998543	-2.54810491935926
0.497140948632294	-2.54205763377953
0.497714072782370	-2.53605988514596
0.498286537731264	-2.52989642898985
0.498858345748377	-2.52379961828895
0.499429499090115	-2.51782447610821
0.500000000000000	-2.51195026859352

==> RNVEC_0p3.txt <==
0.230845129219160	-6.75611206165524
0.232076817288602	-6.68556394806844
0.233302002909112	-6.61599755033069
0.234520787991172	-6.54889931654082
0.235733271810741	-6.48806360455920
0.236939551103637	-6.42561922857236
0.238139720155604	-6.37345912250034
0.239333870888318	-6.32090771045781
0.240522092941548	-6.27050428331218
0.241704473751685	-6.21838355532027
0.242881098626829	-6.17586564930912
0.244052050818615	-6.13450730427554
0.245217411590956	-6.09398705293869
0.246377260285857	-6.05592331135051
0.247531674386454	-6.01916495664618
0.248680729577420	-5.98572276013666
0.249824499802870	-5.95594156422343
0.250963057321891	-5.92066226571222
0.252096472761813	-5.89239987242836
0.253224815169335	-5.87133664167987
0.254348152059614	-5.84231311678945
0.255466549463402	-5.81941813300235
0.256580071972344	-5.80137143868554
0.257688782782507	-5.77419542969880
0.258792743736231	-5.76482196492714
0.259892015362386	-5.74150102243863
0.260986656915098	-5.72764915969475
0.262076726411018	-5.71627178801709
0.263162280665205	-5.70908797663537
0.264243375325681	-5.70041424251894
0.265320064906718	-5.69764261210918
0.266392402820917	-5.69770563850900
0.267460441410124	-5.69954938846433
0.268524231975244	-5.70699991017475
0.269583824804997	-5.70912711245987
0.270639269203654	-5.73058629478252
0.271690613517810	-5.74784806525025
0.272737905162228	-5.77019563989910
0.273781190644787	-5.80690182610367
0.274820515590583	-5.85411427675932
0.275855924765212	-5.91493090388580
0.276887462097269	-5.99423055204321
0.277915170700095	-6.12241821614920
0.278939092892803	-6.31493987622503
0.279959270220609	-6.77359433463872
0.280975743474508	-6.73862630102864
0.281988552710299	-6.23777766751580
0.282997737267006	-5.99159985024881
0.284003335784709	-5.82657095303857
0.285005386221802	-5.69812254138843
0.286003925871718	-5.58889248160691
0.286998991379119	-5.49466417740685
0.287990618755591	-5.41350810607637
0.288978843394849	-5.34123201728540
0.289963700087478	-5.26755638723151
0.290945223035226	-5.20154611532017
0.291923445864860	-5.15299345418102
0.292898401641611	-5.08954480302115
0.293870122882213	-5.03738392515781
0.294838641567559	-4.99136029927713
0.295803989154981	-4.94611134881322
0.296766196590172	-4.89980718985562
0.297725294318761	-4.85943558883878
0.298681312297555	-4.81907251474829
0.299634280005453	-4.77717121541588
0.300584226454055	-4.74199793845707
0.301531180197967	-4.70481031592937
0.302475169344817	-4.66991618798809
0.303416221564985	-4.63567546013073
0.304354364101073	-4.60368270422625
0.305289623777103	-4.57127472530321
0.306222027007466	-4.54107599214822
0.307151599805630	-4.51158049627450
0.308078367792603	-4.48151523666047
0.309002356205177	-4.45360875612801
0.309923589903943	-4.42621211946342
0.310842093381099	-4.39985428480723
0.311757890768045	-4.37301263636018
0.312671005842782	-4.34793741471123
0.313581462037113	-4.32309994861426
0.314489282443663	-4.29892453933014
0.315394489822708	-4.27501238994808
0.316297106608838	-4.25240588127681
0.317197154917441	-4.22998677219116
0.318094656551027	-4.20801676730457
0.318989633005388	-4.18666398977389
0.319882105475609	-4.16594440657368
0.320772094861921	-4.14567648222543
0.321659621775413	-4.12585577730972
0.322544706543602	-4.10654666502856
0.323427369215864	-4.08760705562674
0.324307629568734	-4.06903764794751
0.325185507111076	-4.05131626139784
0.326061021089127	-4.03370160003898
0.326934190491421	-4.01630099630680
0.327805034053593	-3.99944964649095
0.328673570263071	-3.98315100226237
0.329539817363654	-3.96766573631424
0.330403793359984	-3.95156065642009
0.331265516021911	-3.93684417769637
0.332125002888761	-3.92170477661899
0.332982271273496	-3.90728238223101
0.333837338266786	-3.89313300110651
0.334690220740985	-3.87927656125911
0.335540935354013	-3.86577500408546
0.336389498553154	-3.85228447361498
0.337235926578766	-3.83991964885606
0.338080235467907	-3.82746343825175
0.338922441057879	-3.81526765758091
0.339762558989698	-3.80355884368725
0.340600604711478	-3.79230754058187
0.341436593481749	-3.78128996853463
0.342270540372696	-3.77036434532313
0.343102460273333	-3.75978317322181
0.343932367892600	-3.74978058000753
0.344760277762400	-3.74014710165109
0.345586204240568	-3.73055623821261
0.346410161513775	-3.72110014311435
0.347232163600373	-3.71273418593378
0.348052224353175	-3.70457025078218
0.348870357462180	-3.69649484729362
0.349686576457241	-3.68844978735547
0.350500894710673	-3.68020668464279
0.351313325439812	-3.67326744181906
0.352123881709514	-3.66659285944789
0.352932576434610	-3.65962874970595
0.353739422382307	-3.65331434634681
0.354544432174537	-3.64741988418806
0.355347618290262	-3.64195186177889
0.356148993067730	-3.63760845757080
0.356948568706690	-3.63236211648439
0.357746357270554	-3.62753023720208
0.358542370688525	-3.62356354461031
0.359336620757673	-3.62024999704149
0.360129119144982	-3.61674539916412
0.360919877389341	-3.61376962635471
0.361708906903512	-3.61091366236910
0.362496218976046	-3.60855437210460
0.363281824773173	-3.60694529655756
0.364065735340643	-3.60544471505159
0.364847961605542	-3.60447270910940
0.365628514378072	-3.60409551404983
0.366407404353286	-3.60372370789115
0.367184642112805	-3.60407696436887
0.367960238126493	-3.60501977066225
0.368734202754100	-3.60633742520053
0.369506546246881	-3.60847859935780
0.370277278749176	-3.61162708512923
0.371046410299967	-3.61419022169337
0.371813950834403	-3.61773605684549
0.372579910185297	-3.62243170274845
0.373344298084597	-3.62765347359959
0.374107124164827	-3.63374998654655
0.374868397960503	-3.64076890619106
0.375628128909524	-3.64812029308848
0.376386326354541	-3.65658634668376
0.377142999544289	-3.66620441871693
0.377898157634910	-3.67681888788764
0.378651809691247	-3.68870646541280
0.379403964688105	-3.70190564846467
0.380154631511506	-3.71642188703332
0.380903818959912	-3.73269319566687
0.381651535745426	-3.75070315392866
0.382397790494975	-3.77082016928947
0.383142591751472	-3.79340796317830
0.383885947974957	-3.81853236280741
0.384627867543718	-3.84681338660266
0.385368358755392	-3.87876019021985
0.386107429828048	-3.91544547797140
0.386845088901252	-3.95765083649800
0.387581344037112	-4.00698283341978
0.388316203221306	-4.06553989123530
0.389049674364093	-4.13658131111108
0.389781765301307	-4.22581408478360
0.390512483795333	-4.34470214909148
0.391241837536065	-4.51783364093357
0.391969834141855	-4.82766963937290
0.392696481160437	-5.89648172535616
0.393421786069844	-4.74286595121364
0.394145756279301	-4.44917289957621
0.394868399130114	-4.27006439221544
0.395589721896532	-4.13950354182655
0.396309731786606	-4.03581686559496
0.397028435943030	-3.94914678664552
0.397745841443961	-3.87477094648501
0.398461955303843	-3.80931935389276
0.399176784474195	-3.75054889530408
0.399890335844409	-3.69713869898040
0.400602616242519	-3.64818923748824
0.401313632435963	-3.60300899601630
0.402023391132337	-3.56062295428892
0.402731898980128	-3.52079772826154
0.403439162569447	-3.48304088996605
0.404145188432738	-3.44757713978507
0.404849983045485	-3.41379912147222
0.405553552826906	-3.38149474981286
0.406255904140633	-3.35076538181427
0.406957043295382	-3.32135859265134
0.407656976545620	-3.29288208463597
0.408355710092209	-3.26551905822663
0.409053250083053	-3.23928671544177
0.409749602613725	-3.21347198206456
0.410444773728089	-3.18845496796574
0.411138769418913	-3.16446437953600
0.411831595628474	-3.14148710792324
0.412523258249146	-3.11886716805841
0.413213763123989	-3.09689385660728
0.413903116047324	-3.07563209263928
0.414591322765299	-3.05472195587770
0.415278388976452	-3.03415487567207
0.415964320332254	-3.01420056227539
0.416649122437658	-2.99479114100819
0.417332800851631	-2.97578735226647
0.418015361087680	-2.95713637223406
0.418696808614372	-2.93878277393351
0.419377148855843	-2.92094696136652
0.420056387192306	-2.90350695122488
0.420734528960542	-2.88627565847967
0.421411579454392	-2.86935088995360
0.422087543925241	-2.85276492030653
0.422762427582488	-2.83642683920450
0.423436235594021	-2.82040033878026
0.424108973086672	-2.80474101034472
0.424780645146678	-2.78940463943998
0.425451256820126	-2.77434295175857
0.426120813113395	-2.75942147151004
0.426789318993596	-2.74477124019740
0.427456779388997	-2.73017730494731
0.428123199189451	-2.71567955621717
0.428788583246811	-2.70153484684106
0.429452936375342	-2.68780742965253
0.430116263352131	-2.67443889000663
0.430778568917485	-2.66097193114168
0.431439857775325	-2.64758004075550
0.432100134593579	-2.63452521705983
0.432759404004565	-2.62175020962385
0.433417670605367	-2.60893466781110
0.434074938958216	-2.59632549032455
0.434731213590853	-2.58399522491365
0.435386498996893	-2.57184270569024
0.436040799636191	-2.55968622768417
0.436694119935184	-2.54773189951341
0.437346464287253	-2.53588040700574
0.437997837053059	-2.52428618875648
0.438648242560887	-2.51280046544879
0.439297685106980	-2.49993001830030
0.439946168955871	-2.48855068978290
0.440593698340709	-2.47752087555047
0.441240277463584	-2.46656577656616
0.441885910495839	-2.45587577540938
0.442530601578392	-2.44534886259421
0.443174354822038	-2.43479111660227
0.443817174307762	-2.42435854760536
0.444459064087035	-2.41410103379462
0.445100028182115	-2.40387621382874
0.445740070586340	-2.39372326985554
0.446379195264421	-2.38345791064900
0.447017406152723	-2.37348209964098
0.447654707159553	-2.36369936143114
0.448291102165436	-2.35413303958675
0.448926595023394	-2.34421198994573
0.449561189559213	-2.33461200224320
0.450194889571718	-2.32526688832177
0.450827698833033	-2.31617299652628
0.451459621088846	-2.30714269958044
0.452090660058666	-2.29567258477980
0.452720819436082	-2.28666092524878
0.453350102889008	-2.27781590719570
0.453978514059939	-2.26904753260804
0.454606056566195	-2.26023828541377
0.455232734000163	-2.25135966283128
0.455858549929536	-2.24269913392382
0.456483507897554	-2.23418836121568
0.457107611423232	-2.22579269833228
0.457730864001598	-2.21745417140761
0.458353269103915	-2.20913326330038
0.458974830177911	-2.20091647251523
0.459595550648000	-2.19278364513137
0.460215433915503	-2.18484193912540
0.460834483358865	-2.17690807901621
0.461452702333867	-2.16908281919479
0.462070094173844	-2.16116204417247
0.462686662189890	-2.15339967931426
0.463302409671067	-2.14578274827112
0.463917339884611	-2.13818671494550
0.464531456076131	-2.13053609504067
0.465144761469811	-2.12305605333281
0.465757259268606	-2.11557204490381
0.466368952654441	-2.10821891146179
0.466979844788398	-2.10072720775271
0.467589938810913	-2.09340784730722
0.468199237841957	-2.08627515357779
0.468807744981230	-2.07932693610432
0.469415463308339	-2.07246182037195
0.470022395882982	-2.06540570217546
0.470628545745130	-2.05838439582137
0.471233915915198	-2.05141777391371
0.471838509394230	-2.04462465518261
0.472442329164063	-2.03788887585781
0.473045378187507	-2.03100817783946
0.473647659408508	-2.02432076386486
0.474249175752319	-2.01777885167573
0.474849930125667	-2.01126409004805
0.475449925416912	-2.00493130615692
0.476049164496215	-1.99859538462827
0.476647650215692	-1.99208066727500
0.477245385409578	-1.98566107863637
0.477842372894382	-1.97933886909757
0.478438615469038	-1.97319577989022
0.479034115915063	-1.96696015317414
0.479628876996708	-1.96086044198828
0.480222901461102	-1.95477782933354
0.480816192038409	-1.94879448259676
0.481408751441966	-1.94308951944427
0.482000582368433	-1.93704754670669
0.482591687497936	-1.93106546150473
0.483182069494204	-1.92520051775385
0.483771731004715	-1.91938168381662
0.484360674660830	-1.91366636891687
0.484948903077934	-1.90795187877460
0.485536418855566	-1.90224176594646
0.486123224577559	-1.89667150434430
0.486709322812170	-1.89124425687432
0.487294716112208	-1.88597167801105
0.487879407015170	-1.88040314663332
0.488463398043364	-1.87485997753344
0.489046691704040	-1.86943507786789
0.489629290489512	-1.86411829026782
0.490211196877284	-1.85890463326208
0.490792413330174	-1.85364893952934
0.491372942296432	-1.84838319870678
0.491952786209865	-1.84317626001068
0.492531947489953	-1.83811565812545
0.493110428541967	-1.83311324587202
0.493688231757086	-1.82807347564365
0.494265359512514	-1.82298824824508
0.494841814171591	-1.81787527268924
0.495417598083907	-1.81289066397676
0.495992713585416	-1.80800078873450
0.496567162998543	-1.80318939932387
0.497140948632294	-1.79838711099130
0.497714072782370	-1.79370805306796
0.498286537731264	-1.78530133476746
0.498858345748377	-1.78048569791282
0.499429499090115	-1.77582403784485
0.500000000000000	-1.77111522704341

==> Sol1b.txt <==
-5	1
-4.98000000000000	1
-4.96000000000000	1
-4.94000000000000	1
-4.92000000000000	1
-4.90000000000000	1
-4.88000000000000	1
-4.86000000000000	1
-4.84000000000000	1
-4.82000000000000	1
-4.80000000000000	1
-4.78000000000000	1
-4.76000000000000	1
-4.74000000000000	1
-4.72000000000000	1
-4.70000000000000	1
-4.68000000000000	1
-4.66000000000000	1
-4.64000000000000	1
-4.62000000000000	1
-4.60000000000000	1
-4.58000000000000	1
-4.56000000000000	1
-4.54000000000000	1
-4.52000000000000	1
-4.50000000000000	1
-4.48000000000000	1
-4.46000000000000	1
-4.44000000000000	1
-4.42000000000000	1
-4.40000000000000	1
-4.38000000000000	1
-4.36000000000000	1
-4.34000000000000	1
-4.32000000000000	1
-4.30000000000000	1
-4.28000000000000	1
-4.26000000000000	1
-4.24000000000000	1
-4.22000000000000	1
-4.20000000000000	1
-4.18000000000000	1
-4.16000000000000	1
-4.14000000000000	1
-4.12000000000000	1
-4.10000000000000	1
-4.08000000000000	1
-4.06000000000000	1
-4.04000000000000	1
-4.02000000000000	1
-4	1
-3.98000000000000	1
-3.96000000000000	1
-3.94000000000000	1
-3.92000000000000	1
-3.90000000000000	1
-3.88000000000000	1
-3.86000000000000	1
-3.84000000000000	1
-3.82000000000000	1
-3.80000000000000	1
-3.78000000000000	1
-3.76000000000000	1
-3.74000000000000	1
-3.72000000000000	1
-3.70000000000000	1
-3.68000000000000	1
-3.66000000000000	1
-3.64000000000000	1
-3.62000000000000	1
-3.60000000000000	1
-3.58000000000000	1
-3.56000000000000	1
-3.54000000000000	1
-3.52000000000000	1
-3.50000000000000	1
-3.48000000000000	1
-3.46000000000000	1
-3.44000000000000	1
-3.42000000000000	1
-3.40000000000000	1
-3.38000000000000	1
-3.36000000000000	1
-3.34000000000000	1
-3.32000000000000	1
-3.30000000000000	1
-3.28000000000000	1
-3.26000000000000	1
-3.24000000000000	1
-3.22000000000000	1
-3.20000000000000	1
-3.18000000000000	1
-3.16000000000000	1
-3.14000000000000	1
-3.12000000000000	1
-3.10000000000000	1
-3.08000000000000	1
-3.06000000000000	1
-3.04000000000000	1
-3.02000000000000	1
-3	1
-2.98000000000000	1
-2.96000000000000	1
-2.94000000000000	1
-2.92000000000000	1.00000000000000
-2.90000000000000	1.00000000000000
-2.88000000000000	1.00000000000000
-2.86000000000000	1.00000000000000
-2.84000000000000	1.00000000000000
-2.82000000000000	0.999999999999999
-2.80000000000000	0.999999999999999
-2.78000000000000	0.999999999999998
-2.76000000000000	0.999999999999997
-2.74000000000000	0.999999999999995
-2.72000000000000	0.999999999999993
-2.70000000000000	0.999999999999989
-2.68000000000000	0.999999999999983
-2.66000000000000	0.999999999999973
-2.64000000000000	0.999999999999959
-2.62000000000000	0.999999999999937
-2.60000000000000	0.999999999999904
-2.58000000000000	0.999999999999853
-2.56000000000000	0.999999999999777
-2.54000000000000	0.999999999999662
-2.52000000000000	0.999999999999490
-2.50000000000000	0.999999999999231
-2.48000000000000	0.999999999998846
-2.46000000000000	0.999999999998274
-2.44000000000000	0.999999999997425
-2.42000000000000	0.999999999996171
-2.40000000000000	0.999999999994324
-2.38000000000000	0.999999999991613
-2.36000000000000	0.999999999987646
-2.34000000000000	0.999999999981859
-2.32000000000000	0.999999999973446
-2.30000000000000	0.999999999961252
-2.28000000000000	0.999999999943636
-2.26000000000000	0.999999999918266
-2.24000000000000	0.999999999881849
-2.22000000000000	0.999999999829740
-2.20000000000000	0.999999999755415
-2.18000000000000	0.999999999649741
-2.16000000000000	0.999999999499976
-2.14000000000000	0.999999999288403
-2.12000000000000	0.999999998990466
-2.10000000000000	0.999999998572253
-2.08000000000000	0.999999997987083
-2.06000000000000	0.999999997170921
-2.04000000000000	0.999999996036220
-2.02000000000000	0.999999994463694
-2	0.999999992291371
-1.98000000000000	0.999999989300060
-1.96000000000000	0.999999985194149
-1.94000000000000	0.999999979576328
-1.92000000000000	0.999999971914417
-1.90000000000000	0.999999961498036
-1.88000000000000	0.999999947382181
-1.86000000000000	0.999999928314046
-1.84000000000000	0.999999902638491
-1.82000000000000	0.999999868176364
-1.80000000000000	0.999999822068504
-1.78000000000000	0.999999760576524
-1.76000000000000	0.999999678829377
-1.74000000000000	0.999999570502214
-1.72000000000000	0.999999427411071
-1.70000000000000	0.999999239003319
-1.68000000000000	0.999998991719665
-1.66000000000000	0.999998668198517
-1.64000000000000	0.999998246287788
-1.62000000000000	0.999997697822571
-1.60000000000000	0.999996987119424
-1.58000000000000	0.999996069129291
-1.56000000000000	0.999994887181167
-1.54000000000000	0.999993370237530
-1.52000000000000	0.999991429570173
-1.50000000000000	0.999988954751501
-1.48000000000000	0.999985808841497
-1.46000000000000	0.999981822634638
-1.44000000000000	0.999976787814080
-1.42000000000000	0.999970448842731
-1.40000000000000	0.999962493402667
-1.38000000000000	0.999952541176095
-1.36000000000000	0.999940130743263
-1.34000000000000	0.999924704356003
-1.32000000000000	0.999905590330634
-1.30000000000000	0.999881982791735
-1.28000000000000	0.999852918489754
-1.26000000000000	0.999817250411733
-1.24000000000000	0.999773617906833
-1.22000000000000	0.999720413058224
-1.20000000000000	0.999655743051678
-1.18000000000000	0.999577388320388
-1.16000000000000	0.999482756286612
-1.14000000000000	0.999368830575110
-1.12000000000000	0.999232115642431
-1.10000000000000	0.999068576851009
-1.08000000000000	0.998873576118604
-1.06000000000000	0.998641803392580
-1.04000000000000	0.998367204334788
-1.02000000000000	0.998042904756160
-1	0.997661132509476
-0.980000000000000	0.997213137732414
-0.960000000000000	0.996689112528492
-0.940000000000000	0.996078111377647
-0.920000000000000	0.995367973776681
-0.900000000000000	0.994545250817865
-0.880000000000000	0.993595137615565
-0.860000000000000	0.992501413679453
-0.840000000000000	0.991246393501232
-0.820000000000000	0.989810889762116
-0.800000000000000	0.988174191672322
-0.780000000000000	0.986314061013300
-0.760000000000000	0.984206748460062
-0.740000000000000	0.981827032707135
-0.720000000000000	0.979148284800282
-0.700000000000000	0.976142559881325
-0.680000000000000	0.972780718280716
-0.660000000000000	0.969032577539356
-0.640000000000000	0.964867096506789
-0.620000000000000	0.960252592149515
-0.600000000000000	0.955156989114818
-0.580000000000000	0.949548101439856
-0.560000000000000	0.943393945082627
-0.540000000000000	0.936663079193945
-0.520000000000000	0.929324973263326
-0.500000000000000	0.921350396474858
-0.480000000000000	0.912711824821909
-0.460000000000000	0.903383860773881
-0.440000000000000	0.893343659586967
-0.420000000000000	0.882571355727497
-0.400000000000000	0.871050482353831
-0.380000000000000	0.858768376402795
-0.360000000000000	0.845716561569376
-0.340000000000000	0.831891101370679
-0.320000000000000	0.817292914561071
-0.300000000000000	0.801928045423963
-0.280000000000000	0.785807881911884
-0.260000000000000	0.768949315239427
-0.240000000000000	0.751374835347383
-0.220000000000000	0.733112557638979
-0.200000000000000	0.714196177523334
-0.180000000000000	0.694664850564332
-0.160000000000000	0.674562997397792
-0.140000000000000	0.653940034014517
-0.120000000000000	0.632850029476896
-0.0999999999999996	0.611351294605239
-0.0800000000000001	0.589505906599053
-0.0599999999999996	0.567379175909960
-0.0400000000000000	0.545039062920509
-0.0199999999999996	0.522555553072562
0	0.500000000000000
0.0199999999999996	0.477444446927438
0.0400000000000000	0.454960937079491
0.0599999999999996	0.432620824090040
0.0800000000000001	0.410494093400947
0.0999999999999996	0.388648705394761
0.120000000000000	0.367149970523104
0.140000000000000	0.346059965985483
0.160000000000000	0.325437002602209
0.180000000000000	0.305335149435668
0.200000000000000	0.285803822476666
0.220000000000000	0.266887442361021
0.240000000000000	0.248625164652617
0.260000000000000	0.231050684760573
0.280000000000000	0.214192118088116
0.300000000000000	0.198071954576037
0.320000000000000	0.182707085438929
0.340000000000000	0.168108898629321
0.360000000000000	0.154283438430624
0.380000000000000	0.141231623597205
0.400000000000000	0.128949517646170
0.420000000000000	0.117428644272503
0.440000000000000	0.106656340413034
0.460000000000000	0.0966161392261192
0.480000000000000	0.0872881751780907
0.500000000000000	0.0786496035251426
0.520000000000000	0.0706750267366744
0.540000000000000	0.0633369208060552
0.560000000000000	0.0566060549173728
0.580000000000000	0.0504518985601440
0.600000000000000	0.0448430108851824
0.620000000000000	0.0397474078504851
0.640000000000000	0.0351329034932110
0.660000000000000	0.0309674224606443
0.680000000000000	0.0272192817192835
0.700000000000000	0.0238574401186756
0.720000000000000	0.0208517151997177
0.740000000000000	0.0181729672928656
0.760000000000000	0.0157932515399384
0.780000000000000	0.0136859389866999
0.800000000000000	0.0118258083276780
0.820000000000000	0.0101891102378840
0.840000000000000	0.00875360649876760
0.860000000000000	0.00749858632054711
0.880000000000000	0.00640486238443494
0.900000000000000	0.00545474918213463
0.920000000000000	0.00463202622331869
0.940000000000000	0.00392188862235314
0.960000000000000	0.00331088747150762
0.980000000000000	0.00278686226758606
1	0.00233886749052363
1.02000000000000	0.00195709524384023
1.04000000000000	0.00163279566521180
1.06000000000000	0.00135819660741970
1.08000000000000	0.00112642388139618
1.10000000000000	0
1.12000000000000	0
1.14000000000000	0
1.16000000000000	0
1.18000000000000	0
1.20000000000000	0
1.22000000000000	0
1.24000000000000	0
1.26000000000000	0
1.28000000000000	0
1.30000000000000	0
1.32000000000000	0
1.34000000000000	0
1.36000000000000	0
1.38000000000000	0
1.40000000000000	0
1.42000000000000	0
1.44000000000000	0
1.46000000000000	0
1.48000000000000	0
1.50000000000000	0
1.52000000000000	0
1.54000000000000	0
1.56000000000000	0
1.58000000000000	0
1.60000000000000	0
1.62000000000000	0
1.64000000000000	0
1.66000000000000	0
1.68000000000000	0
1.70000000000000	0
1.72000000000000	0
1.74000000000000	0
1.76000000000000	0
1.78000000000000	0
1.80000000000000	0
1.82000000000000	0
1.84000000000000	0
1.86000000000000	0
1.88000000000000	0
1.90000000000000	0
1.92000000000000	0
1.94000000000000	0
1.96000000000000	0
1.98000000000000	0
2	0
2.02000000000000	0
2.04000000000000	0
2.06000000000000	0
2.08000000000000	0
2.10000000000000	0
2.12000000000000	0
2.14000000000000	0
2.16000000000000	0
2.18000000000000	0
2.20000000000000	0
2.22000000000000	0
2.24000000000000	0
2.26000000000000	0
2.28000000000000	0
2.30000000000000	0
2.32000000000000	0
2.34000000000000	0
2.36000000000000	0
2.38000000000000	0
2.40000000000000	0
2.42000000000000	0
2.44000000000000	0
2.46000000000000	0
2.48000000000000	0
2.50000000000000	0
2.52000000000000	0
2.54000000000000	0
2.56000000000000	0
2.58000000000000	0
2.60000000000000	0
2.62000000000000	0
2.64000000000000	0
2.66000000000000	0
2.68000000000000	0
2.70000000000000	0
2.72000000000000	0
2.74000000000000	0
2.76000000000000	0
2.78000000000000	0
2.80000000000000	0
2.82000000000000	0
2.84000000000000	0
2.86000000000000	0
2.88000000000000	0
2.90000000000000	0
2.92000000000000	0
2.94000000000000	0
2.96000000000000	0
2.98000000000000	0
3	0
3.02000000000000	0
3.04000000000000	0
3.06000000000000	0
3.08000000000000	0
3.10000000000000	0
3.12000000000000	0
3.14000000000000	0
3.16000000000000	0
3.18000000000000	0
3.20000000000000	0
3.22000000000000	0
3.24000000000000	0
3.26000000000000	0
3.28000000000000	0
3.30000000000000	0
3.32000000000000	0
3.34000000000000	0
3.36000000000000	0
3.38000000000000	0
3.40000000000000	0
3.42000000000000	0
3.44000000000000	0
3.46000000000000	0
3.48000000000000	0
3.50000000000000	0
3.52000000000000	0
3.54000000000000	0
3.56000000000000	0
3.58000000000000	0
3.60000000000000	0
3.62000000000000	0
3.64000000000000	0
3.66000000000000	0
3.68000000000000	0
3.70000000000000	0
3.72000000000000	0
3.74000000000000	0
3.76000000000000	0
3.78000000000000	0
3.80000000000000	0
3.82000000000000	0
3.84000000000000	0
3.86000000000000	0
3.88000000000000	0
3.90000000000000	0
3.92000000000000	0
3.94000000000000	0
3.96000000000000	0
3.98000000000000	0
4	0
4.02000000000000	0
4.04000000000000	0
4.06000000000000	0
4.08000000000000	0
4.10000000000000	0
4.12000000000000	0
4.14000000000000	0
4.16000000000000	0
4.18000000000000	0
4.20000000000000	0
4.22000000000000	0
4.24000000000000	0
4.26000000000000	0
4.28000000000000	0
4.30000000000000	0
4.32000000000000	0
4.34000000000000	0
4.36000000000000	0
4.38000000000000	0
4.40000000000000	0
4.42000000000000	0
4.44000000000000	0
4.46000000000000	0
4.48000000000000	0
4.50000000000000	0
4.52000000000000	0
4.54000000000000	0
4.56000000000000	0
4.58000000000000	0
4.60000000000000	0
4.62000000000000	0
4.64000000000000	0
4.66000000000000	0
4.68000000000000	0
4.70000000000000	0
4.72000000000000	0
4.74000000000000	0
4.76000000000000	0
4.78000000000000	0
4.80000000000000	0
4.82000000000000	0
4.84000000000000	0
4.86000000000000	0
4.88000000000000	0
4.90000000000000	0
4.92000000000000	0
4.94000000000000	0
4.96000000000000	0
4.98000000000000	0
5	0

==> Sol2b.txt <==
-5	1.01265914102774
-4.98000000000000	1.02005491066293
-4.96000000000000	1.02428445087193
-4.94000000000000	1.02468001025490
-4.92000000000000	1.02117913868283
-4.90000000000000	1.01433454679976
-4.88000000000000	1.00522684516511
-4.86000000000000	0.995293939606789
-4.84000000000000	0.986104017507673
-4.82000000000000	0.979107965499153
-4.80000000000000	0.975410306364141
-4.78000000000000	0.975594819175906
-4.76000000000000	0.979632373418539
-4.74000000000000	0.986885528054893
-4.72000000000000	0.996209169450295
-4.70000000000000	1.00613129963669
-4.68000000000000	1.01508543242551
-4.66000000000000	1.02165790713291
-4.64000000000000	1.02481107451821
-4.62000000000000	1.02404711878314
-4.60000000000000	1.01948665174040
-4.58000000000000	1.01184967086045
-4.56000000000000	1.00234188750228
-4.54000000000000	0.992464371600929
-4.52000000000000	0.983776565730352
-4.50000000000000	0.977650083409986
-4.48000000000000	0.975052161489089
-4.46000000000000	0.976392954715847
-4.44000000000000	0.981460781321125
-4.42000000000000	0.989455542915350
-4.40000000000000	0.999115042431659
-4.38000000000000	1.00891425728956
-4.36000000000000	1.01730610692817
-4.34000000000000	1.02296570280961
-4.32000000000000	1.02499951918742
-4.30000000000000	1.02308646117510
-4.28000000000000	1.01752855856848
-4.26000000000000	1.00920328198194
-4.24000000000000	0.999425009532273
-4.22000000000000	0.989737515434564
-4.20000000000000	0.981670241998168
-4.18000000000000	0.976496834315436
-4.16000000000000	0.975034059706554
-4.14000000000000	0.977512858118769
-4.12000000000000	0.983541881786624
-4.10000000000000	0.992169280439173
-4.08000000000000	1.00203297752847
-4.06000000000000	1.01157571216714
-4.04000000000000	1.01929089638145
-4.02000000000000	1.02396047222547
-4	1.02484721634808
-3.98000000000000	1.02181113135008
-3.96000000000000	1.01533154829517
-3.94000000000000	1.00643145087463
-3.92000000000000	0.996515968775769
-3.90000000000000	0.987150538600312
-3.88000000000000	0.979813755845834
-3.86000000000000	0.975663937188046
-3.84000000000000	0.975356247746776
-3.82000000000000	0.978939264919324
-3.80000000000000	0.985847309077546
-3.78000000000000	0.994989751942973
-3.76000000000000	1.00492320281124
-3.74000000000000	1.01407938820703
-3.72000000000000	1.02101274778259
-3.70000000000000	1.02462865651171
-3.68000000000000	1.02435624191266
-3.66000000000000	1.02023851226080
-3.64000000000000	1.01292556652748
-3.62000000000000	1.00357195804690
-3.60000000000000	0.993654415930949
-3.58000000000000	0.984738702012764
-3.56000000000000	0.978232411481255
-3.54000000000000	0.975162744550995
-3.52000000000000	0.976014334134415
-3.50000000000000	0.980652732961053
-3.48000000000000	0.988345639845321
-3.46000000000000	0.997878513941874
-3.44000000000000	1.00774632403976
-3.42000000000000	1.01639115989798
-3.40000000000000	1.02244819201723
-3.38000000000000	1.02496114820794
-3.36000000000000	1.02353328794248
-3.34000000000000	1.01839003896098
-3.32000000000000	1.01034340718782
-3.30000000000000	1.00066377885060
-3.28000000000000	0.990879354428044
-3.26000000000000	0.982534879396493
-3.24000000000000	0.976947762885064
-3.22000000000000	0.975000087741360
-3.20000000000000	0.976999349045080
-3.18000000000000	0.982629907396137
-3.16000000000000	0.991002821435646
-3.14000000000000	1.00079619214045
-3.12000000000000	1.01046386161296
-3.10000000000000	1.01847951741623
-3.08000000000000	1.02357766374721
-3.06000000000000	1.02495341539832
-3.04000000000000	1.02238957143387
-3.02000000000000	1.01629090644204
-3	1.00762026552756
-2.98000000000000	0.997746552240713
-2.96000000000000	0.988228608806240
-2.94000000000000	0.980569109211844
-2.92000000000000	0.975977320026359
-2.90000000000000	0.975178183797887
-2.88000000000000	0.978297866565489
-2.86000000000000	0.984843839015766
-2.84000000000000	0.993782636031698
-2.82000000000000	1.00370301811079
-2.80000000000000	1.01303877505217
-2.78000000000000	1.02031599610948
-2.76000000000000	1.02438576808933
-2.74000000000000	1.02460556348229
-2.72000000000000	1.02094068142867
-2.70000000000000	1.01396972622128
-2.68000000000000	1.00479325840997
-2.66000000000000	0.994860040489908
-2.64000000000000	0.985738309159025
-2.62000000000000	0.978868185225777
-2.60000000000000	0.975334310198892
-2.58000000000000	0.975694605242240
-2.56000000000000	0.979892187690629
-2.54000000000000	0.987264351571901
-2.52000000000000	0.996647194308348
-2.50000000000000	1.00655937134183
-2.48000000000000	1.01543596786768
-2.46000000000000	1.02187556447301
-2.44000000000000	1.02486149044754
-2.42000000000000	1.02392233373418
-2.40000000000000	1.01920636652742
-2.38000000000000	1.01145813635391
-2.36000000000000	1.00190091838910
-2.34000000000000	0.992043587204297
-2.32000000000000	0.983442398648790
-2.30000000000000	0.977455291270032
-2.28000000000000	0.975027497675010
-2.26000000000000	0.976542313084927
-2.24000000000000	0.981760581447028
-2.22000000000000	0.989858452915856
-2.20000000000000	0.999557451627779
-2.18000000000000	1.00932631892696
-2.16000000000000	1.01762276543533
-2.14000000000000	1.02313696463019
-2.12000000000000	1.02499834564694
-2.10000000000000	1.02291303727014
-2.08000000000000	1.01721026372803
-2.06000000000000	1.00879036741384
-2.04000000000000	0.998982664602473
-2.02000000000000	0.989335575617580
-2	0.981372163279387
-1.98000000000000	0.976349674734387
-1.96000000000000	0.975061049721454
-1.94000000000000	0.977709732750292
-1.92000000000000	0.983877553590795
-1.90000000000000	0.992590747030302
-1.88000000000000	1.00247368882094
-1.86000000000000	1.01196607627876
-1.84000000000000	1.01956926547726
-1.82000000000000	1.02408287378821
-1.80000000000000	1.02479429340458
-1.78000000000000	1.02159119579385
-1.76000000000000	1.01497926505973
-1.74000000000000	1.00600236045106
-1.72000000000000	0.996077712534862
-1.70000000000000	0.986772171850328
-1.68000000000000	0.979554835356548
-1.66000000000000	0.975565105388849
-1.64000000000000	0.975432799354053
-1.62000000000000	0.979178710690683
-1.60000000000000	0.986211320089737
-1.58000000000000	0.995420175905895
-1.56000000000000	1.00535120068537
-1.54000000000000	1.01443624632805
-1.52000000000000	1.02124065564597
-1.50000000000000	1.02468974516341
-1.48000000000000	1.02423845176227
-1.46000000000000	1.01995735883203
-1.44000000000000	1.01252151929116
-1.42000000000000	1.00310383893761
-1.40000000000000	0.993189851211341
-1.38000000000000	0.984343124669408
-1.36000000000000	0.977958337809018
-1.34000000000000	0.975041001705064
-1.32000000000000	0.976048601920068
-1.30000000000000	0.980818232095935
-1.28000000000000	0.988592135034777
-1.26000000000000	0.998137111617249
-1.24000000000000	1.00793894758706
-1.22000000000000	1.01644118499594
-1.20000000000000	1.02229059551508
-1.18000000000000	1.02455068793121
-1.16000000000000	1.02284964029037
-1.14000000000000	1.01743935248212
-1.12000000000000	1.00915620142169
-1.10000000000000	0.999289342032281
-1.08000000000000	0.989376671982214
-1.06000000000000	0.980959752972406
-1.04000000000000	0.975335515292951
-1.02000000000000	0.973343666232705
-1	0.975224303060654
-0.980000000000000	0.980570794886433
-0.960000000000000	0.988389440029062
-0.940000000000000	0.997260969217528
-0.920000000000000	1.00558137984771
-0.900000000000000	1.01184331075688
-0.880000000000000	1.01490746849833
-0.860000000000000	1.01421017076406
-0.840000000000000	1.00986090635815
-0.820000000000000	1.00260378087580
-0.800000000000000	0.993646153644962
-0.780000000000000	0.984390129848639
-0.760000000000000	0.976128719537849
-0.740000000000000	0.969779559660506
-0.720000000000000	0.965720053975586
-0.700000000000000	0.963759967935139
-0.680000000000000	0.963248993632889
-0.660000000000000	0.963279862414619
-0.640000000000000	0.962924227738096
-0.620000000000000	0.961435849808546
-0.600000000000000	0.958373073861610
-0.580000000000000	0.953622583142019
-0.560000000000000	0.947337568774546
-0.540000000000000	0.939825360536663
-0.520000000000000	0.931426532730954
-0.500000000000000	0.922420072591876
-0.480000000000000	0.912972868129759
-0.460000000000000	0.903133984402776
-0.440000000000000	0.892861160991986
-0.420000000000000	0.882061642170617
-0.400000000000000	0.870631305443171
-0.380000000000000	0.858482215589845
-0.360000000000000	0.845555749168073
-0.340000000000000	0.831823719760729
-0.320000000000000	0.817282411189322
-0.300000000000000	0.801944383319590
-0.280000000000000	0.785831392385619
-0.260000000000000	0.768969886992363
-0.240000000000000	0.751389070248232
-0.220000000000000	0.733120747529628
-0.200000000000000	0.714200027302113
-0.180000000000000	0.694666156190015
-0.160000000000000	0.674563095417274
-0.140000000000000	0.653939719907875
-0.120000000000000	0.632849682475603
-0.0999999999999996	0.611351043519838
-0.0800000000000001	0.589505761052923
-0.0599999999999996	0.567379105706898
-0.0400000000000000	0.545039035502175
-0.0199999999999996	0.522555545663910
0	0.500000000000000
0.0199999999999996	0.477444448659683
0.0400000000000000	0.454960938578326
0.0599999999999996	0.432620824987174
0.0800000000000001	0.410494093835665
0.0999999999999996	0.388648705569997
0.120000000000000	0.367149970579674
0.140000000000000	0.346059965997440
0.160000000000000	0.325437002601338
0.180000000000000	0.305335149432962
0.200000000000000	0.285803822474806
0.220000000000000	0.266887442360100
0.240000000000000	0.248625164652244
0.260000000000000	0.231050684760448
0.280000000000000	0.214192118088082
0.300000000000000	0.198071954576032
0.320000000000000	0.182707085438930
0.340000000000000	0.168108898629322
0.360000000000000	0.154283438430625
0.380000000000000	0.141231623597205
0.400000000000000	0.128949517646170
0.420000000000000	0.117428644272503
0.440000000000000	0.106656340413034
0.460000000000000	0.0966161392261192
0.480000000000000	0.0872881751780907
0.500000000000000	0.0786496035251426
0.520000000000000	0.0706750267366744
0.540000000000000	0.0633369208060552
0.560000000000000	0.0566060549173728
0.580000000000000	0.0504518985601440
0.600000000000000	0.0448430108851824
0.620000000000000	0.0397474078504851
0.640000000000000	0.0351329034932110
0.660000000000000	0.0309674224606443
0.680000000000000	0.0272192817192835
0.700000000000000	0.0238574401186756
0.720000000000000	0.0208517151997177
0.740000000000000	0.0181729672928656
0.760000000000000	0.0157932515399384
0.780000000000000	0.0136859389866999
0.800000000000000	0.0118258083276780
0.820000000000000	0.0101891102378840
0.840000000000000	0.00875360649876760
0.860000000000000	0.00749858632054711
0.880000000000000	0.00640486238443494
0.900000000000000	0.00545474918213463
0.920000000000000	0.00463202622331869
0.940000000000000	0.00392188862235314
0.960000000000000	0.00331088747150762
0.980000000000000	0.00278686226758606
1	0.00233886749052363
1.02000000000000	0.00195709524384023
1.04000000000000	0.00163279566521180
1.06000000000000	0.00135819660741970
1.08000000000000	0.00112642388139618
1.10000000000000	0.000931423148990949
1.12000000000000	0.000767884357568739
1.14000000000000	0.000631169424890476
1.16000000000000	0.000517243713387989
1.18000000000000	0.000422611679612454
1.20000000000000	0.000344256948322539
1.22000000000000	0.000279586941775711
1.24000000000000	0.000226382093167040
1.26000000000000	0.000182749588267381
1.28000000000000	0.000147081510245966
1.30000000000000	0.000118017208264675
1.32000000000000	0
1.34000000000000	0
1.36000000000000	0
1.38000000000000	0
1.40000000000000	0
1.42000000000000	0
1.44000000000000	0
1.46000000000000	0
1.48000000000000	0
1.50000000000000	0
1.52000000000000	0
1.54000000000000	0
1.56000000000000	0
1.58000000000000	0
1.60000000000000	0
1.62000000000000	0
1.64000000000000	0
1.66000000000000	0
1.68000000000000	0
1.70000000000000	0
1.72000000000000	0
1.74000000000000	0
1.76000000000000	0
1.78000000000000	0
1.80000000000000	0
1.82000000000000	0
1.84000000000000	0
1.86000000000000	0
1.88000000000000	0
1.90000000000000	0
1.92000000000000	0
1.94000000000000	0
1.96000000000000	0
1.98000000000000	0
2	0
2.02000000000000	0
2.04000000000000	0
2.06000000000000	0
2.08000000000000	0
2.10000000000000	0
2.12000000000000	0
2.14000000000000	0
2.16000000000000	0
2.18000000000000	0
2.20000000000000	0
2.22000000000000	0
2.24000000000000	0
2.26000000000000	0
2.28000000000000	0
2.30000000000000	0
2.32000000000000	0
2.34000000000000	0
2.36000000000000	0
2.38000000000000	0
2.40000000000000	0
2.42000000000000	0
2.44000000000000	0
2.46000000000000	0
2.48000000000000	0
2.50000000000000	0
2.52000000000000	0
2.54000000000000	0
2.56000000000000	0
2.58000000000000	0
2.60000000000000	0
2.62000000000000	0
2.64000000000000	0
2.66000000000000	0
2.68000000000000	0
2.70000000000000	0
2.72000000000000	0
2.74000000000000	0
2.76000000000000	0
2.78000000000000	0
2.80000000000000	0
2.82000000000000	0
2.84000000000000	0
2.86000000000000	0
2.88000000000000	0
2.90000000000000	0
2.92000000000000	0
2.94000000000000	0
2.96000000000000	0
2.98000000000000	0
3	0
3.02000000000000	0
3.04000000000000	0
3.06000000000000	0
3.08000000000000	0
3.10000000000000	0
3.12000000000000	0
3.14000000000000	0
3.16000000000000	0
3.18000000000000	0
3.20000000000000	0
3.22000000000000	0
3.24000000000000	0
3.26000000000000	0
3.28000000000000	0
3.30000000000000	0
3.32000000000000	0
3.34000000000000	0
3.36000000000000	0
3.38000000000000	0
3.40000000000000	0
3.42000000000000	0
3.44000000000000	0
3.46000000000000	0
3.48000000000000	0
3.50000000000000	0
3.52000000000000	0
3.54000000000000	0
3.56000000000000	0
3.58000000000000	0
3.60000000000000	0
3.62000000000000	0
3.64000000000000	0
3.66000000000000	0
3.68000000000000	0
3.70000000000000	0
3.72000000000000	0
3.74000000000000	0
3.76000000000000	0
3.78000000000000	0
3.80000000000000	0
3.82000000000000	0
3.84000000000000	0
3.86000000000000	0
3.88000000000000	0
3.90000000000000	0
3.92000000000000	0
3.94000000000000	0
3.96000000000000	0
3.98000000000000	0
4	0
4.02000000000000	0
4.04000000000000	0
4.06000000000000	0
4.08000000000000	0
4.10000000000000	0
4.12000000000000	0
4.14000000000000	0
4.16000000000000	0
4.18000000000000	0
4.20000000000000	0
4.22000000000000	0
4.24000000000000	0
4.26000000000000	0
4.28000000000000	0
4.30000000000000	0
4.32000000000000	0
4.34000000000000	0
4.36000000000000	0
4.38000000000000	0
4.40000000000000	0
4.42000000000000	0
4.44000000000000	0
4.46000000000000	0
4.48000000000000	0
4.50000000000000	0
4.52000000000000	0
4.54000000000000	0
4.56000000000000	0
4.58000000000000	0
4.60000000000000	0
4.62000000000000	0
4.64000000000000	0
4.66000000000000	0
4.68000000000000	0
4.70000000000000	0
4.72000000000000	0
4.74000000000000	0
4.76000000000000	0
4.78000000000000	0
4.80000000000000	0
4.82000000000000	0
4.84000000000000	0
4.86000000000000	0
4.88000000000000	0
4.90000000000000	0
4.92000000000000	0
4.94000000000000	0
4.96000000000000	0
4.98000000000000	0
5	0

==> Sol3b.txt <==
-5	1.01265914102774
-4.98000000000000	1.02005491066293
-4.96000000000000	1.02428445087193
-4.94000000000000	1.02468001025490
-4.92000000000000	1.02117913868283
-4.90000000000000	1.01433454679976
-4.88000000000000	1.00522684516511
-4.86000000000000	0.995293939606789
-4.84000000000000	0.986104017507673
-4.82000000000000	0.979107965499153
-4.80000000000000	0.975410306364141
-4.78000000000000	0.975594819175906
-4.76000000000000	0.979632373418539
-4.74000000000000	0.986885528054893
-4.72000000000000	0.996209169450295
-4.70000000000000	1.00613129963669
-4.68000000000000	1.01508543242551
-4.66000000000000	1.02165790713291
-4.64000000000000	1.02481107451821
-4.62000000000000	1.02404711878314
-4.60000000000000	1.01948665174040
-4.58000000000000	1.01184967086045
-4.56000000000000	1.00234188750228
-4.54000000000000	0.992464371600929
-4.52000000000000	0.983776565730352
-4.50000000000000	0.977650083409986
-4.48000000000000	0.975052161489089
-4.46000000000000	0.976392954715847
-4.44000000000000	0.981460781321125
-4.42000000000000	0.989455542915350
-4.40000000000000	0.999115042431659
-4.38000000000000	1.00891425728956
-4.36000000000000	1.01730610692817
-4.34000000000000	1.02296570280961
-4.32000000000000	1.02499951918742
-4.30000000000000	1.02308646117510
-4.28000000000000	1.01752855856848
-4.26000000000000	1.00920328198194
-4.24000000000000	0.999425009532273
-4.22000000000000	0.989737515434564
-4.20000000000000	0.981670241998168
-4.18000000000000	0.976496834315436
-4.16000000000000	0.975034059706554
-4.14000000000000	0.977512858118769
-4.12000000000000	0.983541881786624
-4.10000000000000	0.992169280439173
-4.08000000000000	1.00203297752847
-4.06000000000000	1.01157571216714
-4.04000000000000	1.01929089638145
-4.02000000000000	1.02396047222547
-4	1.02484721634808
-3.98000000000000	1.02181113135008
-3.96000000000000	1.01533154829517
-3.94000000000000	1.00643145087463
-3.92000000000000	0.996515968775769
-3.90000000000000	0.987150538600312
-3.88000000000000	0.979813755845834
-3.86000000000000	0.975663937188046
-3.84000000000000	0.975356247746776
-3.82000000000000	0.978939264919324
-3.80000000000000	0.985847309077546
-3.78000000000000	0.994989751942973
-3.76000000000000	1.00492320281124
-3.74000000000000	1.01407938820703
-3.72000000000000	1.02101274778259
-3.70000000000000	1.02462865651171
-3.68000000000000	1.02435624191266
-3.66000000000000	1.02023851226080
-3.64000000000000	1.01292556652748
-3.62000000000000	1.00357195804690
-3.60000000000000	0.993654415930949
-3.58000000000000	0.984738702012764
-3.56000000000000	0.978232411481255
-3.54000000000000	0.975162744550995
-3.52000000000000	0.976014334134415
-3.50000000000000	0.980652732961053
-3.48000000000000	0.988345639845321
-3.46000000000000	0.997878513941874
-3.44000000000000	1.00774632403976
-3.42000000000000	1.01639115989798
-3.40000000000000	1.02244819201723
-3.38000000000000	1.02496114820794
-3.36000000000000	1.02353328794248
-3.34000000000000	1.01839003896098
-3.32000000000000	1.01034340718782
-3.30000000000000	1.00066377885060
-3.28000000000000	0.990879354428044
-3.26000000000000	0.982534879396493
-3.24000000000000	0.976947762885064
-3.22000000000000	0.975000087741360
-3.20000000000000	0.976999349045080
-3.18000000000000	0.982629907396137
-3.16000000000000	0.991002821435646
-3.14000000000000	1.00079619214045
-3.12000000000000	1.01046386161296
-3.10000000000000	1.01847951741623
-3.08000000000000	1.02357766374721
-3.06000000000000	1.02495341539832
-3.04000000000000	1.02238957143387
-3.02000000000000	1.01629090644204
-3	1.00762026552756
-2.98000000000000	0.997746552240713
-2.96000000000000	0.988228608806240
-2.94000000000000	0.980569109211844
-2.92000000000000	0.975977320026359
-2.90000000000000	0.975178183797887
-2.88000000000000	0.978297866565489
-2.86000000000000	0.984843839015766
-2.84000000000000	0.993782636031698
-2.82000000000000	1.00370301811079
-2.80000000000000	1.01303877505217
-2.78000000000000	1.02031599610948
-2.76000000000000	1.02438576808933
-2.74000000000000	1.02460556348229
-2.72000000000000	1.02094068142867
-2.70000000000000	1.01396972622128
-2.68000000000000	1.00479325840997
-2.66000000000000	0.994860040489908
-2.64000000000000	0.985738309159025
-2.62000000000000	0.978868185225777
-2.60000000000000	0.975334310198892
-2.58000000000000	0.975694605242240
-2.56000000000000	0.979892187690629
-2.54000000000000	0.987264351571901
-2.52000000000000	0.996647194308348
-2.50000000000000	1.00655937134183
-2.48000000000000	1.01543596786768
-2.46000000000000	1.02187556447301
-2.44000000000000	1.02486149044754
-2.42000000000000	1.02392233373418
-2.40000000000000	1.01920636652742
-2.38000000000000	1.01145813635391
-2.36000000000000	1.00190091838910
-2.34000000000000	0.992043587204297
-2.32000000000000	0.983442398648790
-2.30000000000000	0.977455291270032
-2.28000000000000	0.975027497675010
-2.26000000000000	0.976542313084927
-2.24000000000000	0.981760581447028
-2.22000000000000	0.989858452915856
-2.20000000000000	0.999557451627779
-2.18000000000000	1.00932631892696
-2.16000000000000	1.01762276543533
-2.14000000000000	1.02313696463019
-2.12000000000000	1.02499834564694
-2.10000000000000	1.02291303727014
-2.08000000000000	1.01721026372803
-2.06000000000000	1.00879036741384
-2.04000000000000	0.998982664602473
-2.02000000000000	0.989335575617580
-2	0.981372163279387
-1.98000000000000	0.976349674734387
-1.96000000000000	0.975061049721454
-1.94000000000000	0.977709732750292
-1.92000000000000	0.983877553590795
-1.90000000000000	0.992590747030302
-1.88000000000000	1.00247368882094
-1.86000000000000	1.01196607627876
-1.84000000000000	1.01956926547726
-1.82000000000000	1.02408287378821
-1.80000000000000	1.02479429340458
-1.78000000000000	1.02159119579385
-1.76000000000000	1.01497926505973
-1.74000000000000	1.00600236045106
-1.72000000000000	0.996077712534862
-1.70000000000000	0.986772171850328
-1.68000000000000	0.979554835356548
-1.66000000000000	0.975565105388849
-1.64000000000000	0.975432799354053
-1.62000000000000	0.979178710690683
-1.60000000000000	0.986211320089737
-1.58000000000000	0.995420175905895
-1.56000000000000	1.00535120068537
-1.54000000000000	1.01443624632805
-1.52000000000000	1.02124065564597
-1.50000000000000	1.02468974516341
-1.48000000000000	1.02423845176227
-1.46000000000000	1.01995735883203
-1.44000000000000	1.01252151929116
-1.42000000000000	1.00310383893761
-1.40000000000000	0.993189851211341
-1.38000000000000	0.984343124669408
-1.36000000000000	0.977958337809018
-1.34000000000000	0.975041001705064
-1.32000000000000	0.976048601920068
-1.30000000000000	0.980818232095935
-1.28000000000000	0.988592135034777
-1.26000000000000	0.998137111617249
-1.24000000000000	1.00793894758706
-1.22000000000000	1.01644118499594
-1.20000000000000	1.02229059551508
-1.18000000000000	1.02455068793121
-1.16000000000000	1.02284964029037
-1.14000000000000	1.01743935248212
-1.12000000000000	1.00915620142169
-1.10000000000000	0.999289342032281
-1.08000000000000	0.989376671982214
-1.06000000000000	0.980959752972406
-1.04000000000000	0.975335515292951
-1.02000000000000	0.973343666232705
-1	0.975224303060654
-0.980000000000000	0.980570794886433
-0.960000000000000	0.988389440029062
-0.940000000000000	0.997260969217528
-0.920000000000000	1.00558137984771
-0.900000000000000	1.01184331075688
-0.880000000000000	1.01490746849833
-0.860000000000000	1.01421017076406
-0.840000000000000	1.00986090635815
-0.820000000000000	1.00260378087580
-0.800000000000000	0.993646153644962
-0.780000000000000	0.984390129848639
-0.760000000000000	0.976128719537849
-0.740000000000000	0.969779559660506
-0.720000000000000	0.965720053975586
-0.700000000000000	0.963759967935139
-0.680000000000000	0.963248993632889
-0.660000000000000	0.963279862414619
-0.640000000000000	0.962924227738096
-0.620000000000000	0.961435849808546
-0.600000000000000	0.958373073861610
-0.580000000000000	0.953622583142019
-0.560000000000000	0.947337568774546
-0.540000000000000	0.939825360536663
-0.520000000000000	0.931426532730954
-0.500000000000000	0.922420072591876
-0.480000000000000	0.912972868129759
-0.460000000000000	0.903133984402776
-0.440000000000000	0.892861160991986
-0.420000000000000	0.882061642170617
-0.400000000000000	0.870631305443171
-0.380000000000000	0.858482215589845
-0.360000000000000	0.845555749168074
-0.340000000000000	0.831823719760730
-0.320000000000000	0.817282411189322
-0.300000000000000	0.801944383319585
-0.280000000000000	0.785831392385586
-0.260000000000000	0.768969886992237
-0.240000000000000	0.751389070247859
-0.220000000000000	0.733120747528706
-0.200000000000000	0.714200027300253
-0.180000000000000	0.694666156187309
-0.160000000000000	0.674563095416404
-0.140000000000000	0.653939719919832
-0.120000000000000	0.632849682532173
-0.0999999999999996	0.611351043695074
-0.0800000000000001	0.589505761487640
-0.0599999999999996	0.567379106604032
-0.0400000000000000	0.545039037001010
-0.0199999999999996	0.522555547396155
0	0.500000000000000
0.0199999999999996	0.477444441251031
0.0400000000000000	0.454960911159992
0.0599999999999996	0.432620754784112
0.0800000000000001	0.410493948289535
0.0999999999999996	0.388648454484596
0.120000000000000	0.367149623578381
0.140000000000000	0.346059651890799
0.160000000000000	0.325437100620821
0.180000000000000	0.305336455058645
0.200000000000000	0.285807672253584
0.220000000000000	0.266895632250749
0.240000000000000	0.248639399553094
0.260000000000000	0.231071256513383
0.280000000000000	0.214215628561817
0.300000000000000	0.198088292471659
0.320000000000000	0.182696582067181
0.340000000000000	0.168041517019372
0.360000000000000	0.154122626029322
0.380000000000000	0.140945462784254
0.400000000000000	0.128530340735510
0.420000000000000	0.116918930715623
0.440000000000000	0.106173841818053
0.460000000000000	0.0963662628550143
0.480000000000000	0.0875492184859405
0.500000000000000	0.0797192796421615
0.520000000000000	0.0727765862043032
0.540000000000000	0.0664992021487734
0.560000000000000	0.0605496786092921
0.580000000000000	0.0545263802623066
0.600000000000000	0.0480590956319752
0.620000000000000	0.0409306655095157
0.640000000000000	0.0331900347245177
0.660000000000000	0.0252147073359070
0.680000000000000	0.0176875570714564
0.700000000000000	0.0114748481724897
0.720000000000000	0.00742348437502086
0.740000000000000	0.00612549424623667
0.760000000000000	0.00771522261772599
0.780000000000000	0.0117620078220389
0.800000000000000	0.0172977703003180
0.820000000000000	0.0229820013515656
0.840000000000000	0.0273681193556899
0.860000000000000	0.0292073434051496
0.880000000000000	0.0277171932672012
0.900000000000000	0.0227528091211507
0.920000000000000	0.0148454322943461
0.940000000000000	0.00510474646223433
0.960000000000000	-0.00498878502792254
0.980000000000000	-0.0138554805783952
1	-0.0200979619582986
1.02000000000000	-0.0227421432796150
1.04000000000000	-0.0213988933766259
1.06000000000000	-0.0163238538127545
1.08000000000000	-0.00837048025499384
1.10000000000000	0.00115218833026235
1.12000000000000	0.0106919701368309
1.14000000000000	0.0187016913318978
1.16000000000000	0.0238841277171432
1.18000000000000	0.0253959112904385
1.20000000000000	0.0229791094117209
1.22000000000000	0.0170003588794866
1.24000000000000	0.00839171177339188
1.26000000000000	-0.00149738920621656
1.28000000000000	-0.0111137019447307
1.30000000000000	-0.0189457334875358
1.32000000000000	-0.0237625787412005
1.34000000000000	-0.0248084070069415
1.36000000000000	-0.0219219236775077
1.38000000000000	-0.0155619576827816
1.40000000000000	-0.00673513559399337
1.42000000000000	0.00316294125215134
1.44000000000000	0.0125679436630021
1.46000000000000	0.0199937135627552
1.48000000000000	0.0242668340792811
1.50000000000000	0.0247118356604116
1.52000000000000	0.0212577965056250
1.54000000000000	0.0144495058529928
1.56000000000000	0.00536142632303396
1.58000000000000	-0.00457196235268601
1.60000000000000	-0.0137826541491111
1.62000000000000	-0.0208166849544590
1.64000000000000	-0.0245636932215239
1.66000000000000	-0.0244322310081850
1.68000000000000	-0.0204431480827833
1.70000000000000	-0.0132263061563090
1.72000000000000	-0.00392114228727951
1.74000000000000	0.00600321944663002
1.76000000000000	0.0149799074009796
1.78000000000000	0.0215916746407996
1.80000000000000	0.0247946492675743
1.82000000000000	0.0240831374354803
1.84000000000000	0.0195694602002749
1.86000000000000	0.0119662196506644
1.88000000000000	0.00247379405657677
1.90000000000000	-0.00740917596577091
1.92000000000000	-0.0161223902380384
1.94000000000000	-0.0222902264023635
1.96000000000000	-0.0249389206668445
1.98000000000000	-0.0236503038657325
2	-0.0186278213033548
2.02000000000000	-0.0106644133098082
2.04000000000000	-0.00101732746996617
2.06000000000000	0.00879037307199902
2.08000000000000	0.0172102677538583
2.10000000000000	0.0229130401256379
2.12000000000000	0.0249983476660042
2.14000000000000	0.0231369660533805
2.16000000000000	0.0176227664353801
2.18000000000000	0.00932631962747488
2.20000000000000	-0.000442547883049826
2.22000000000000	-0.0101415467436233
2.24000000000000	-0.0182394183166706
2.26000000000000	-0.0234576867516051
2.28000000000000	-0.0249725022122611
2.30000000000000	-0.0225447086524722
2.32000000000000	-0.0165576012981019
2.34000000000000	-0.00795641275942150
2.36000000000000	0.00190091841381285
2.38000000000000	0.0114581363706811
2.40000000000000	0.0192063665387677
2.42000000000000	0.0239223337418415
2.44000000000000	0.0248614904526882
2.46000000000000	0.0218755644764627
2.48000000000000	0.0154359678699904
2.50000000000000	0.00655937134336695
2.52000000000000	-0.00335280569063089
2.54000000000000	-0.0127356484274227
2.56000000000000	-0.0201078123089248
2.58000000000000	-0.0243053947574667
2.60000000000000	-0.0246656898009159
2.62000000000000	-0.0211318147740977
2.64000000000000	-0.0142616908408933
2.66000000000000	-0.00513995951003839
2.68000000000000	0.00479325841000140
2.70000000000000	0.0139697262213015
2.72000000000000	0.0209406814286830
2.74000000000000	0.0246055634823018
2.76000000000000	0.0243857680893388
2.78000000000000	0.0203159961094797
2.80000000000000	0.0130387750521740
2.82000000000000	0.00370301811079166
2.84000000000000	-0.00621736396830080
2.86000000000000	-0.0151561609842332
2.88000000000000	-0.0217021334345103
2.90000000000000	-0.0248218162021133
2.92000000000000	-0.0240226799736404
2.94000000000000	-0.0194308907881556
2.96000000000000	-0.0117713911937596
2.98000000000000	-0.00225344775928662
3	0.00762026552755543
3.02000000000000	0.0162909064420389
3.04000000000000	0.0223895714338693
3.06000000000000	0.0249534153983176
3.08000000000000	0.0235776637472133
3.10000000000000	0.0184795174162306
3.12000000000000	0.0104638616129605
3.14000000000000	0.000796192140453751
3.16000000000000	-0.00899717856435357
3.18000000000000	-0.0173700926038634
3.20000000000000	-0.0230006509549198
3.22000000000000	-0.0249999122586402
3.24000000000000	-0.0230522371149362
3.26000000000000	-0.0174651206035069
3.28000000000000	-0.00912064557195573
3.30000000000000	0.000663778850599170
3.32000000000000	0.0103434071878180
3.34000000000000	0.0183900389609770
3.36000000000000	0.0235332879424807
3.38000000000000	0.0249611482079378
3.40000000000000	0.0224481920172323
3.42000000000000	0.0163911598979813
3.44000000000000	0.00774632403975777
3.46000000000000	-0.00212148605812615
3.48000000000000	-0.0116543601546793
3.50000000000000	-0.0193472670389472
3.52000000000000	-0.0239856658655846
3.54000000000000	-0.0248372554490055
3.56000000000000	-0.0217675885187446
3.58000000000000	-0.0152612979872361
3.60000000000000	-0.00634558406905091
3.62000000000000	0.00357195804689830
3.64000000000000	0.0129255665274761
3.66000000000000	0.0202385122607971
3.68000000000000	0.0243562419126624
3.70000000000000	0.0246286565117062
3.72000000000000	0.0210127477825931
3.74000000000000	0.0140793882070276
3.76000000000000	0.00492320281124244
3.78000000000000	-0.00501024805702706
3.80000000000000	-0.0141526909224545
3.82000000000000	-0.0210607350806763
3.84000000000000	-0.0246437522532237
3.86000000000000	-0.0243360628119539
3.88000000000000	-0.0201862441541662
3.90000000000000	-0.0128494613996884
3.92000000000000	-0.00348403122423114
3.94000000000000	0.00643145087463320
3.96000000000000	0.0153315482951722
3.98000000000000	0.0218111313500757
4	0.0248472163480844
4.02000000000000	0.0239604722254670
4.04000000000000	0.0192908963814498
4.06000000000000	0.0115757121671423
4.08000000000000	0.00203297752846976
4.10000000000000	-0.00783071956082713
4.12000000000000	-0.0164581182133763
4.14000000000000	-0.0224871418812313
4.16000000000000	-0.0249659402934455
4.18000000000000	-0.0235031656845639
4.20000000000000	-0.0183297580018323
4.22000000000000	-0.0102624845654363
4.24000000000000	-0.000574990467727119
4.26000000000000	0.00920328198194148
4.28000000000000	0.0175285585684798
4.30000000000000	0.0230864611751015
4.32000000000000	0.0249995191874164
4.34000000000000	0.0229657028096104
4.36000000000000	0.0173061069281727
4.38000000000000	0.00891425728955582
4.40000000000000	-0.000884957568341517
4.42000000000000	-0.0105444570846498
4.44000000000000	-0.0185392186788747
4.46000000000000	-0.0236070452841531
4.48000000000000	-0.0249478385109114
4.50000000000000	-0.0223499165900140
4.52000000000000	-0.0162234342696484
4.54000000000000	-0.00753562839907144
4.56000000000000	0.00234188750227785
4.58000000000000	0.0118496708604537
4.60000000000000	0.0194866517403951
4.62000000000000	0.0240471187831390
4.64000000000000	0.0248110745182117
4.66000000000000	0.0216579071329084
4.68000000000000	0.0150854324255061
4.70000000000000	0.00613129963669136
4.72000000000000	-0.00379083054970484
4.74000000000000	-0.0131144719451073
4.76000000000000	-0.0203676265814612
4.78000000000000	-0.0244051808240939
4.80000000000000	-0.0245896936358586
4.82000000000000	-0.0208920345008468
4.84000000000000	-0.0138959824923266
4.86000000000000	-0.00470606039321107
4.88000000000000	0.00522684516510913
4.90000000000000	0.0143345467997606
4.92000000000000	0.0211791386828275
4.94000000000000	0.0246800102548994
4.96000000000000	0.0242844508719306
4.98000000000000	0.0200549106629298
5	0.0126591410277440

==> numschem_0p14773_e0p3.txt <==
0	-5.29192556121380
0.00400000000000000	-5.94605450606994
0.00800000000000000	-6.16305414239846
0.0120000000000000	-5.15608971584935
0.0160000000000000	-6.89737968951420
0.0200000000000000	-5.07305892100762
0.0240000000000000	-6.87960975704700
0.0280000000000000	-5.76653483145957
0.0320000000000000	-6.12463287096502
0.0360000000000000	-6.65545211527978
0.0400000000000000	-5.26504489078014
0.0440000000000000	-6.99498500139327
0.0480000000000000	-5.02109731835315
0.0520000000000000	-6.50063842470625
0.0560000000000000	-5.59719492776298
0.0600000000000000	-5.58662544625451
0.0640000000000000	-6.51062396755819
0.0680000000000000	-5.01879899676383
0.0720000000000000	-6.99602074572873
0.0760000000000000	-5.27294326619849
0.0800000000000000	-6.64667031472823
0.0840000000000000	-6.13611068499164
0.0880000000000000	-5.75529285678611
0.0920000000000000	-6.88505091371830
0.0960000000000000	-5.06877528864860
0.100000000000000	-6.89222561249096
0.104000000000000	-5.16235324411075
0.108000000000000	-6.15162290959258
0.112000000000000	-5.95761760371742
0.116000000000000	-5.28379423386067
0.120000000000000	-6.78821453055541
0.124000000000000	-5.01589536835175
0.128000000000000	-6.95818568013624
0.132000000000000	-5.57240056209217
0.136000000000000	-6.32511126040256
0.140000000000000	-6.48701278068757
0.144000000000000	-5.41944451313160
0.148000000000000	-6.99337620696705
0.152000000000000	-5.00004612724306
0.156000000000000	-6.66720822053697
0.160000000000000	-5.41833175480307
0.164000000000000	-5.78180493107261
0.168000000000000	-6.32381868421957
0.172000000000000	-5.07904679297296
0.176000000000000	-6.95779774641253
0.180000000000000	-5.14777731566666
0.184000000000000	-6.78905687763001
0.188000000000000	-5.93040784661585
0.192000000000000	-5.95898326466878
0.196000000000000	-6.77117010767488
0.200000000000000	-5.16309676536160
0.204000000000000	-6.96558770991946
0.208000000000000	-5.06827341404347
0.212000000000000	-6.35075783268735
0.216000000000000	-5.75396623640502
0.220000000000000	-5.44184661676291
0.224000000000000	-6.64563147726086
0.228000000000000	-5.00043254190947
0.232000000000000	-6.99614149459984
0.236000000000000	-5.39637866654781
0.240000000000000	-6.51180296666636
0.244000000000000	-6.29792106424841
0.248000000000000	-5.59844287747591
0.252000000000000	-6.94965499461301
0.256000000000000	-5.02136777867058
0.260000000000000	-6.80549157730865
0.264000000000000	-5.26411115702224
0.268000000000000	-5.98622521458931
0.272000000000000	-6.12327767946625
0.276000000000000	-5.17831985277716
0.280000000000000	-6.87896992763281
0.284000000000000	-5.05872172981421
0.288000000000000	-6.89799229474521
0.292000000000000	-5.72764344209212
0.296000000000000	-6.16440502051804
0.300000000000000	-6.62459372486589
0.304000000000000	-5.29288148408816
0.308000000000000	-6.99801591577788
0.312000000000000	-5.01367394737354
0.316000000000000	-6.53501906649887
0.320000000000000	-5.56073163487909
0.324000000000000	-5.62354826675399
0.328000000000000	-6.47567341788785
0.332000000000000	-5.02732625537842
0.336000000000000	-6.99186805929531
0.340000000000000	-5.24592987907883
0.344000000000000	-6.67679509047592
0.348000000000000	-6.09619122509358
0.352000000000000	-5.79445354495369
0.356000000000000	-6.86567399313682
0.360000000000000	-5.08415902440251
0.364000000000000	-6.90962719232798
0.368000000000000	-5.14106990796700
0.372000000000000	-6.19122222674077
0.376000000000000	-5.91750054813062
0.380000000000000	-5.31241097402494
0.384000000000000	-6.76287790300407
0.388000000000000	-5.00955143736438
0.392000000000000	-6.96885909643467
0.396000000000000	-5.53641150165082
0.400000000000000	-6.36285151936654
0.404000000000000	-6.45153391769948
0.408000000000000	-5.45262899773584
0.412000000000000	-6.98813535515909
0.416000000000000	-5.00086942276768
0.420000000000000	-6.69659671809902
0.424000000000000	-5.38610399055490
0.428000000000000	-5.82119816196922
0.432000000000000	-6.28554357217298
0.436000000000000	-5.09543708003912
0.440000000000000	-6.94554606006428
0.444000000000000	-5.12743112271928
0.448000000000000	-6.81309436641304
0.452000000000000	-5.89037327368585
0.456000000000000	-5.99916894180248
0.460000000000000	-6.74499222549284
0.464000000000000	-5.18575894768003
0.468000000000000	-6.97520101566599
0.472000000000000	-5.05442334699379
0.476000000000000	-6.38810736157811
0.480000000000000	-5.71520891335754
0.484000000000000	-5.47563717469853
0.488000000000000	-6.61444172971517
0.492000000000000	-5.00235089993599
0.496000000000000	-6.99865326563184
0.500000000000000	-5.36481736134566
0.504000000000000	-6.54591170467246
0.508000000000000	-6.25932538895816
0.512000000000000	-5.63556884780524
0.516000000000000	-6.93636435309162
0.520000000000000	-5.03040299795866
0.524000000000000	-6.82864223120084
0.528000000000000	-5.23748495179743
0.532000000000000	-6.02641924708797
0.536000000000000	-6.08330020519026
0.540000000000000	-5.20187861878030
0.544000000000000	-6.85913837169696
0.548000000000000	-5.04590521362809
0.552000000000000	-6.91492357581370
0.556000000000000	-5.68919059281406
0.560000000000000	-6.20391246236086
0.564000000000000	-6.59272428514655
0.568000000000000	-5.32186172353640
0.572000000000000	-6.99943335168305
0.576000000000000	-5.00784431337086
0.580000000000000	-6.56853573475628
0.584000000000000	-5.52497677158551
0.588000000000000	-5.66108054604038
0.592000000000000	-6.43995239627989
0.596000000000000	-5.03742574385303
0.600000000000000	-6.98611157749833
0.604000000000000	-5.22013411698055
0.608000000000000	-6.70582656737231
0.612000000000000	-6.05611453127700
0.616000000000000	-5.83394751178353
0.620000000000000	-6.84489672673471
0.624000000000000	-5.10102336615269
0.628000000000000	-6.92555866563168
0.632000000000000	-5.12117390035876
0.636000000000000	-6.23051348007954
0.640000000000000	-5.87751509672432
0.644000000000000	-5.34213982514706
0.648000000000000	-6.73630688423678
0.652000000000000	-5.00480795555714
0.656000000000000	-6.97796642150300
0.660000000000000	-5.50117020542680
0.664000000000000	-6.40000621693957
0.668000000000000	-6.41532357887323
0.672000000000000	-5.48669909948454
0.676000000000000	-6.98129669304019
0.680000000000000	-5.00330745558553
0.684000000000000	-6.72485987673655
0.688000000000000	-5.35486708915542
0.692000000000000	-5.86088144970023
0.696000000000000	-6.24680520249373
0.700000000000000	-5.11328978630289
0.704000000000000	-6.93176515917765
0.708000000000000	-5.10849434767004
0.712000000000000	-6.83581801177002
0.716000000000000	-5.85051415916545
0.720000000000000	-6.03935702070442
0.724000000000000	-6.71760882513653
0.728000000000000	-5.20973777004577
0.732000000000000	-6.98323793214279
0.736000000000000	-5.04210094212297
0.740000000000000	-6.42483048728576
0.744000000000000	-5.67691024110191
0.748000000000000	-5.51027618350976
0.752000000000000	-6.58225731772506
0.756000000000000	-5.00588164901021
0.760000000000000	-6.99955048559907
0.764000000000000	-5.33428135911781
0.768000000000000	-6.57913883802163
0.772000000000000	-6.22030882216615
0.776000000000000	-5.67328486295624
0.780000000000000	-6.92155929208047
0.784000000000000	-5.04100551536864
0.788000000000000	-6.85045387065403
0.792000000000000	-5.21209005312825
0.796000000000000	-6.06657163224576
0.800000000000000	-6.04318633082265
0.804000000000000	-5.22672800641024
0.808000000000000	-6.83791699886947
0.812000000000000	-5.03463017567613
0.816000000000000	-6.93037614962121
0.820000000000000	-5.65123846671495
0.824000000000000	-6.24309131860187
0.828000000000000	-6.55989525543571
0.832000000000000	-5.35193882742284
0.836000000000000	-6.99923492699248
0.840000000000000	-5.00361792964080
0.844000000000000	-6.60113420180798
0.848000000000000	-5.48998817493130
0.852000000000000	-5.69916164806505
0.856000000000000	-6.40351860173885
0.860000000000000	-5.04908122497406
0.864000000000000	-6.97876051529640
0.868000000000000	-5.19559774696786
0.872000000000000	-6.73371775499400
0.876000000000000	-6.01594537807551
0.880000000000000	-5.87371093451645
0.884000000000000	-6.82275262176183
0.888000000000000	-5.11934113619733
0.892000000000000	-6.93999419663202
0.896000000000000	-5.10269746116666
0.900000000000000	-6.26943313840791
0.904000000000000	-5.83772589292785
0.908000000000000	-5.37293279333998
0.912000000000000	-6.70854435650303
0.916000000000000	-5.00167268082426
0.920000000000000	-6.98549284531754
0.924000000000000	-5.46673368290492
0.928000000000000	-6.43651525994336
0.932000000000000	-6.37844025675385
0.936000000000000	-5.52159979400285
0.940000000000000	-6.97287118524410
0.944000000000000	-5.00735637561854
0.948000000000000	-6.75195194589858
0.952000000000000	-5.32467160081984
0.956000000000000	-5.90079066268283
0.960000000000000	-6.20766616947027
0.964000000000000	-5.13257613511805
0.968000000000000	-6.91647723445931
0.972000000000000	-5.09099768120101
0.976000000000000	-6.85719100706290
0.980000000000000	-5.81089494526848
0.984000000000000	-6.07948253743516
0.988000000000000	-6.68906410392474
0.992000000000000	-5.23499454470639
0.996000000000000	-6.98968537887021
1	-5.03132620472658
1.00400000000000	-6.46086781158042
1.00800000000000	-5.63913215538600
1.01200000000000	-5.54570769679961
1.01600000000000	-6.54913021141868
1.02000000000000	-5.01101917239887
1.02400000000000	-6.99883161330640
1.02800000000000	-5.30482007935412
1.03200000000000	-6.61143060527518
1.03600000000000	-6.18093441073870
1.04000000000000	-5.71152998781384
1.04400000000000	-6.90526365873402
1.04800000000000	-5.05315828010545
1.05200000000000	-6.87089116162370
1.05600000000000	-5.18796758155925
1.06000000000000	-6.10661746098979
1.06400000000000	-6.00300089314208
1.06800000000000	-5.25282791888308
1.07200000000000	-6.81534003542447
1.07600000000000	-5.02491492902919
1.08000000000000	-6.94432495372729
1.08400000000000	-5.61384844211463
1.08800000000000	-6.28187823758776
1.09200000000000	-6.52615965024367
1.09600000000000	-5.38306423734785
1.10000000000000	-6.99742087140927
1.10400000000000	-5.00100171853156
1.10800000000000	-6.63276172010618
1.11200000000000	-5.45582244775949
1.11600000000000	-5.73773004497106
1.12000000000000	-6.36643088986158
1.12400000000000	-5.06227394495447
1.12800000000000	-6.96982666607197
1.13200000000000	-5.17236050358556
1.13600000000000	-6.76042350257816
1.14000000000000	-5.97574869466476
1.14400000000000	-5.91367954984513
1.14800000000000	-6.79927739761850
1.15200000000000	-5.13908280524626
1.15600000000000	-6.95291036573817
1.16000000000000	-5.08567053802834
1.16400000000000	-6.30791826636822
1.16800000000000	-5.79819726796496
1.17200000000000	-5.40474016081611
1.17600000000000	-6.67963513142098
1.18000000000000	-5.00015077191376
1.18400000000000	-6.99142611233731
1.18800000000000	-5.43315764709580
1.19200000000000	-6.47231959412555
1.19600000000000	-6.34094353634575
1.20000000000000	-5.55727471003241
1.20400000000000	-6.96287236242039
1.20800000000000	-5.01300972831676
1.21200000000000	-6.77782906458877
1.21600000000000	-5.29556639616740
1.22000000000000	-5.94086129916365
1.22400000000000	-6.16818971992731
1.22800000000000	-5.15326503008018
1.23200000000000	-6.89970691443339
1.23600000000000	-5.07496948840009
1.24000000000000	-6.87717872622462
1.24400000000000	-5.77157969139675
1.24800000000000	-6.11948062411204
1.25200000000000	-6.65940413990136
1.25600000000000	-5.26148851509382
1.26000000000000	-6.99453284381600
1.26400000000000	-5.02211663983100
1.26800000000000	-6.49616104025495
1.27200000000000	-5.60193575521297
1.27600000000000	-5.58187448273632
1.28000000000000	-6.51511390889359
1.28400000000000	-5.01775525545673
1.28800000000000	-6.99649771988537
1.29200000000000	-5.27648120796160
1.29600000000000	-6.64273475287402
1.30000000000000	-6.14126578493523
1.30400000000000	-5.75024242723681
1.30800000000000	-6.88750371161502
1.31200000000000	-5.06684173396082
1.31600000000000	-6.88992098904196
1.32000000000000	-5.16515660388744
1.32400000000000	-6.14649199153179
1.32800000000000	-5.96280884961367
1.33200000000000	-5.28013623475230
1.33600000000000	-6.79144390168766
1.34000000000000	-5.01677526663531
1.34400000000000	-6.95674735467097
1.34800000000000	-5.57708099360089
1.35200000000000	-6.32021049634534
1.35600000000000	-6.49157195370414
1.36000000000000	-5.41518769646781
1.36400000000000	-6.99399402643395
1.36800000000000	-5
1.37200000000000	-6.66336710759132
1.37600000000000	-5.42253486714536
1.38000000000000	-5.77672341632681
1.38400000000000	-6.32874917801511
1.38800000000000	-5.07698266348687
1.39200000000000	-6.95932438273630
1.39600000000000	-5.15046002431774
1.40000000000000	-6.78590057218203
1.40400000000000	-5.93558945964388
1.40800000000000	-5.95378875776075
1.41200000000000	-6.77450892821960
1.41600000000000	-5.16021653988480
1.42000000000000	-6.96428620771516
1.42400000000000	-5.07012073760819
1.42800000000000	-6.34590662611288
1.43200000000000	-5.75899313684474
1.43600000000000	-5.43751056611372
1.44000000000000	-6.64962587783174
1.44400000000000	-5.00024477989433
1.44800000000000	-6.99575654139240
1.45200000000000	-5.40049642425177
1.45600000000000	-6.50736129999488
1.46000000000000	-6.30289399889488
1.46400000000000	-5.59366622027723
1.46800000000000	-6.95131629966329
1.47200000000000	-5.02025846507325
1.47600000000000	-6.80244933248159
1.48000000000000	-5.26759858714940
1.48400000000000	-5.98102859144374
1.48800000000000	-6.12843965108962
1.49200000000000	-5.17532310505685
1.49600000000000	-6.88148122593935
1.50000000000000	-5.06043576261882
1.50400000000000	-6.89574877982059
1.50800000000000	-5.73263197058672
1.51200000000000	-6.15928661390150
1.51600000000000	-6.62867681762501
1.52000000000000	-5.28917692137567
1.52400000000000	-6.99777240060330
1.52800000000000	-5.01448722349534
1.53200000000000	-6.53065307751289
1.53600000000000	-5.56538120407664
1.54000000000000	-5.61871811638999
1.54400000000000	-6.48026334978277
1.54800000000000	-5.02607909873163
1.55200000000000	-6.99255248733215
1.55600000000000	-5.24931062018988
1.56000000000000	-6.67300061982535
1.56400000000000	-6.10136705554156
1.56800000000000	-5.78935962581765
1.57200000000000	-6.86830807850006
1.57600000000000	-5.08203384269912
1.58000000000000	-6.90751251048019
1.58400000000000	-5.14369406972146
1.58800000000000	-6.18613075394156
1.59200000000000	-5.92267517344711
1.59600000000000	-5.30860887591715
1.60000000000000	-6.76626715333044
1.60400000000000	-5.01022443562956
1.60800000000000	-6.96762318477351
1.61200000000000	-5.54099559390920
1.61600000000000	-6.35802610200817
1.62000000000000	-6.45618803171752
1.62400000000000	-5.44825733054772
1.62800000000000	-6.98895984100559
1.63200000000000	-5.00061448434118
1.63600000000000	-6.69290083058312
1.64000000000000	-5.39017929477633
1.64400000000000	-5.81607874989122
1.64800000000000	-6.29053434835751
1.65200000000000	-5.09318368788177
1.65600000000000	-6.94727055485176
1.66000000000000	-5.12993178853437
1.66400000000000	-6.81010770881504
1.66800000000000	-5.89553259624406
1.67200000000000	-5.99397372596668
1.67600000000000	-6.74848718118020
1.68000000000000	-5.18270825381567
1.68400000000000	-6.97410324575042
1.68800000000000	-5.05607328089716
1.69200000000000	-6.38333677805166
1.69600000000000	-5.72017689495382
1.70000000000000	-5.47119108690446
1.70400000000000	-6.61856504649454
1.70800000000000	-5.00195464372472
1.71200000000000	-6.99847704179722
1.71600000000000	-5.36880286601204
1.72000000000000	-6.54158368636538
1.72400000000000	-6.26435312399618
1.72800000000000	-5.63071553458798
1.73200000000000	-6.93822159068496
1.73600000000000	-5.02909095742377
1.74000000000000	-6.82577287776162
1.74400000000000	-5.24081345062316
1.74800000000000	-6.02122761057812
1.75200000000000	-6.08848020742087
1.75600000000000	-5.19871477795340
1.76000000000000	-6.86182955065902
1.76400000000000	-5.04742008327722
1.76800000000000	-6.91287106776883
1.77200000000000	-5.69411476660670
1.77600000000000	-6.19883614545596
1.78000000000000	-6.59693175083452
1.78400000000000	-5.31801506953795
1.78800000000000	-6.99939872158833
1.79200000000000	-5.00845037857961
1.79600000000000	-6.56428811826538
1.80000000000000	-5.52952763244288
1.80400000000000	-5.65617907417963
1.80800000000000	-6.44463482672312
1.81200000000000	-5.03597733514409
1.81600000000000	-6.98700220288971
1.82000000000000	-5.22335230611685
1.82400000000000	-6.70217921964235
1.82800000000000	-6.06130271033614
1.83200000000000	-5.82881836899966
1.83600000000000	-6.84770771034220
1.84000000000000	-5.09871013154008
1.84400000000000	-6.92363720634604
1.84800000000000	-5.12361475176001
1.85200000000000	-6.22546965445615
1.85600000000000	-5.88266474857682
1.86000000000000	-5.33819987850084
1.86400000000000	-6.73985041924010
1.86800000000000	-5.00527311561877
1.87200000000000	-6.97693477502137
1.87600000000000	-5.50565061780902
1.88000000000000	-6.39526389218885
1.88400000000000	-6.42006504166188
1.88800000000000	-5.48221973185127
1.89200000000000	-6.98232636288924
1.89600000000000	-5.00284426922421
1.90000000000000	-6.72131508405065
1.90400000000000	-5.35880808991120
1.90800000000000	-5.85573244338338
1.91200000000000	-6.25184814970480
1.91600000000000	-5.11085091115590
1.92000000000000	-6.93368458153512
1.92400000000000	-5.11080905996951
1.92800000000000	-6.83300570722247
1.93200000000000	-5.85564286714368
1.93600000000000	-6.03416949469836
1.94000000000000	-6.72125415323525
1.94400000000000	-5.20652166276320
1.94800000000000	-6.98234552162564
1.95200000000000	-5.04355096204652
1.95600000000000	-6.42014818024997
1.96000000000000	-5.68181131554807
1.96400000000000	-5.50572732552040
1.96800000000000	-6.58650279189684
1.97200000000000	-5.00527769007649
1.97600000000000	-6.99958312491187
1.98000000000000	-5.33812826371082
1.98400000000000	-6.57493138221388
1.98800000000000	-6.22538319039312
1.99200000000000	-5.66836279474728
1.99600000000000	-6.92360931809518
2	-5.03949301562029
2.00400000000000	-6.84776192187605
2.00800000000000	-5.21525435502828
2.01200000000000	-6.06139337124196
2.01600000000000	-6.04837597692663
2.02000000000000	-5.22340230788659
2.02400000000000	-6.84078357786969
2.02800000000000	-5.03594357747007
2.03200000000000	-6.92851782814632
2.03600000000000	-5.65609037216922
2.04000000000000	-6.23806526704923
2.04400000000000	-6.56422020243818
2.04800000000000	-5.34795640330281
2.05200000000000	-6.99940908671698
2.05600000000000	-5.00401595415761
2.06000000000000	-6.59701173862186
2.06400000000000	-5.49443304217780
2.06800000000000	-5.69419682981563
2.07200000000000	-6.40828589434842
2.07600000000000	-5.04743405132847
2.08000000000000	-6.97985574902158
2.08400000000000	-5.19864829942823
2.08800000000000	-6.73022331978561
2.09200000000000	-6.02113750983199
2.09600000000000	-5.86855488511707
2.10000000000000	-6.82573583142234
2.10400000000000	-5.11684372428068
2.10800000000000	-6.93826892617261
2.11200000000000	-5.10495118914092
2.11600000000000	-6.26444507910799
2.12000000000000	-5.84284226466049
2.12400000000000	-5.36886146713139
2.12800000000000	-6.71223633615071
2.13200000000000	-5.00192940119645
2.13600000000000	-6.98466698386041
2.14000000000000	-5.47110324760941
2.14400000000000	-6.43186363386126
2.14800000000000	-6.38326134018955
2.15200000000000	-5.51702004510470
2.15600000000000	-6.97410422602595
2.16000000000000	-5.00668584081407
2.16400000000000	-6.74856386900764
2.16800000000000	-5.32847202442452
2.17200000000000	-5.89562040727914
2.17600000000000	-6.21275309768729
2.18000000000000	-5.12995585387079
2.18400000000000	-6.91858834035497
2.18800000000000	-5.09312283273352
2.19200000000000	-6.85455747558685
2.19600000000000	-5.81598476991128
2.20000000000000	-6.07431108167006
2.20400000000000	-6.69285380261789
2.20800000000000	-5.23161834284595
2.21200000000000	-6.98899962169333
2.21600000000000	-5.03257411137683
2.22000000000000	-6.45628128638987
2.22400000000000	-5.64395844816623
2.22800000000000	-5.54106349659863
2.23200000000000	-6.55349089143596
2.23600000000000	-5.01020863747413
2.24000000000000	-6.99907291174847
2.24400000000000	-5.30852226539605
2.24800000000000	-6.60735042634513
2.25200000000000	-6.18604717527375
2.25600000000000	-5.70654717136715
2.26000000000000	-6.90750301954562
2.26400000000000	-5.05144791134118
2.26800000000000	-6.86838084077526
2.27200000000000	-5.19096269006906
2.27600000000000	-6.10146093686649
2.28000000000000	-6.00819178664506
2.28400000000000	-5.24934585614033
2.28800000000000	-6.81837725339483
2.29200000000000	-5.02602488564160
2.29600000000000	-6.94266368229700
2.30000000000000	-5.61862028806083
2.30400000000000	-6.27691054001634
2.30800000000000	-6.53059500185799
2.31200000000000	-5.37895257934501
2.31600000000000	-6.99780338821677
2.32000000000000	-5.00119120957837
2.32400000000000	-6.62877098385786
2.32800000000000	-5.46015421265848
2.33200000000000	-5.73270995224045
2.33600000000000	-6.37127527646626
2.34000000000000	-5.06043081311245
2.34400000000000	-6.97112458938235
2.34800000000000	-5.17523860925746
2.35200000000000	-6.75708751819431
2.35600000000000	-5.98093638267348
2.36000000000000	-5.90850494854512
2.36400000000000	-6.80242788594819
2.36800000000000	-5.13640538670204
2.37200000000000	-6.95138393103730
2.37600000000000	-5.08773363468241
2.38000000000000	-6.30299399662671
2.38400000000000	-5.80327211260181
2.38800000000000	-5.40054413188014
2.39200000000000	-6.68346947976489
2.39600000000000	-5.00019878856765
2.40000000000000	-6.99080722190067

==> numschem_0p15697_e0p35.txt <==
0	-2.43399817771333
0.00400000000000000	-3.67404834249870
0.00800000000000000	-2.04167824318811
0.0120000000000000	-3.90804957809120
0.0160000000000000	-2.96083204464581
0.0200000000000000	-2.89703494050761
0.0240000000000000	-3.93244603930476
0.0280000000000000	-2.02583120801041
0.0320000000000000	-3.62564162976712
0.0360000000000000	-2.48779865629366
0.0400000000000000	-2.46064592188198
0.0440000000000000	-3.65016299674345
0.0480000000000000	-2.03320899642843
0.0520000000000000	-3.92077603210485
0.0560000000000000	-2.92884588868979
0.0600000000000000	-2.92894206831021
0.0640000000000000	-3.92075636787683
0.0680000000000000	-2.03321370057166
0.0720000000000000	-3.65026066229126
0.0760000000000000	-2.46054366195457
0.0800000000000000	-2.48785239454023
0.0840000000000000	-3.62560298976458
0.0880000000000000	-2.02573612336279
0.0920000000000000	-3.93255226170698
0.0960000000000000	-2.89692893203091
0.100000000000000	-2.96092498812226
0.104000000000000	-3.90811392869211
0.108000000000000	-2.04159422938069
0.112000000000000	-3.67421000370331
0.116000000000000	-2.43384186392021
0.120000000000000	-2.51558957398728
0.124000000000000	-3.60039359592815
0.128000000000000	-2.01926746108262
0.132000000000000	-3.94336599279720
0.136000000000000	-2.86511413676196
0.140000000000000	-2.99295068742736
0.144000000000000	-3.89453165780292
0.148000000000000	-2.05096426369122
0.152000000000000	-3.69746484554473
0.156000000000000	-2.40772089902876
0.160000000000000	-2.54382888669175
0.164000000000000	-3.57456076359078
0.168000000000000	-2.01380981091371
0.172000000000000	-3.95320594332132
0.176000000000000	-2.83343436411905
0.180000000000000	-3.02498610497282
0.184000000000000	-3.88002346343020
0.188000000000000	-2.06131424985925
0.192000000000000	-3.72000109294283
0.196000000000000	-2.38220780829083
0.200000000000000	-2.57254123671769
0.204000000000000	-3.54813108842042
0.208000000000000	-2.00936893122181
0.212000000000000	-3.96206183507208
0.216000000000000	-2.80192234053947
0.220000000000000	-3.05699816487437
0.224000000000000	-3.86460421175094
0.228000000000000	-2.07263362106481
0.232000000000000	-3.74179538960694
0.236000000000000	-2.35732900888811
0.240000000000000	-2.60169703568108
0.244000000000000	-3.52113178603834
0.248000000000000	-2.00594953130119
0.252000000000000	-3.96992440445197
0.256000000000000	-2.77061062384092
0.260000000000000	-3.08895381078900
0.264000000000000	-3.84828971171922
0.268000000000000	-2.08491080806013
0.272000000000000	-3.76282514204902
0.276000000000000	-2.33311026677441
0.280000000000000	-2.63126623323023
0.284000000000000	-3.49359066402507
0.288000000000000	-2.00355526635363
0.292000000000000	-3.97678541221024
0.296000000000000	-2.73953156957914
0.300000000000000	-3.12082004003881
0.304000000000000	-3.83109669888582
0.308000000000000	-2.09813325096100
0.312000000000000	-3.78306854304624
0.316000000000000	-2.30957666999374
0.320000000000000	-2.66121834798879
0.324000000000000	-3.46553609327771
0.328000000000000	-2.00218873354157
0.332000000000000	-3.98263765209312
0.336000000000000	-2.70871729760276
0.340000000000000	-3.15256393770215
0.344000000000000	-3.81304281825024
0.348000000000000	-2.11228741204877
0.352000000000000	-3.80250459426225
0.356000000000000	-2.28675260264549
0.360000000000000	-2.69152249898013
0.364000000000000	-3.43699697884502
0.368000000000000	-2.00185146915771
0.372000000000000	-3.98747495845489
0.376000000000000	-2.67819965885222
0.380000000000000	-3.18415271060882
0.384000000000000	-3.79414660620559
0.388000000000000	-2.12735878961700
0.392000000000000	-3.82111312806670
0.396000000000000	-2.26466171960300
0.400000000000000	-2.72214743744117
0.404000000000000	-3.40800273012843
0.408000000000000	-2.00254394684999
0.412000000000000	-3.99129221277755
0.416000000000000	-2.64801020241553
0.420000000000000	-3.21555372123856
0.424000000000000	-3.77442747153776
0.428000000000000	-2.14333193277424
0.432000000000000	-3.83887482848235
0.436000000000000	-2.24332692197277
0.440000000000000	-2.75306157903383
0.444000000000000	-3.37858323061733
0.448000000000000	-2.00426557698554
0.452000000000000	-3.99408534913553
0.456000000000000	-2.61818014292036
0.460000000000000	-3.24673452143221
0.464000000000000	-3.75390567550568
0.468000000000000	-2.16019045726038
0.472000000000000	-3.85577125127526
0.476000000000000	-2.22277033332084
0.480000000000000	-2.78423303641800
0.484000000000000	-3.34876880709766
0.488000000000000	-2.00701470709319
0.492000000000000	-3.99585135853228
0.496000000000000	-2.58874032822123
0.500000000000000	-3.27766288593151
0.504000000000000	-3.73260231107566
0.508000000000000	-2.17791706222877
0.512000000000000	-3.87178484311970
0.516000000000000	-2.20301327670586
0.520000000000000	-2.81562965211221
0.524000000000000	-3.31859019841513
0.528000000000000	-2.01078862338890
0.532000000000000	-3.99658829219873
0.536000000000000	-2.55972120750612
0.540000000000000	-3.30830684569652
0.544000000000000	-3.71053928126013
0.548000000000000	-2.19649354795234
0.552000000000000	-3.88689895987702
0.556000000000000	-2.18407625253086
0.560000000000000	-2.84721903167628
0.564000000000000	-3.28807852378723
0.568000000000000	-2.01558355343109
0.572000000000000	-3.99629526374620
0.576000000000000	-2.53115279977581
0.580000000000000	-3.33863472096416
0.584000000000000	-3.68773927662865
0.588000000000000	-2.21590083448659
0.592000000000000	-3.90109788392268
0.596000000000000	-2.16597891724164
0.600000000000000	-2.87896857711573
0.604000000000000	-3.25726525074161
0.608000000000000	-2.02139466983852
0.612000000000000	-3.99497245026865
0.616000000000000	-2.50306466277428
0.620000000000000	-3.36861515399365
0.624000000000000	-3.66422575200688
0.628000000000000	-2.23611898124237
0.632000000000000	-3.91436684051581
0.636000000000000	-2.14874006289588
0.640000000000000	-2.91084552053010
0.644000000000000	-3.22618216266680
0.648000000000000	-2.02821609512300
0.652000000000000	-3.99262109231025
0.656000000000000	-2.47548586240013
0.660000000000000	-3.39821714151389
0.664000000000000	-3.64002290237148
0.668000000000000	-2.25712720743190
0.672000000000000	-3.92669201320920
0.676000000000000	-2.13237759761582
0.680000000000000	-2.94281695790050
0.684000000000000	-3.19486132604700
0.688000000000000	-2.03604090758548
0.692000000000000	-3.98924349275770
0.696000000000000	-2.44844494258780
0.700000000000000	-3.42741006679197
0.704000000000000	-3.61515563798351
0.708000000000000	-2.27890391341439
0.712000000000000	-3.93806055827462
0.716000000000000	-2.11690852694404
0.720000000000000	-2.97484988307004
0.724000000000000	-3.16333505738181
0.728000000000000	-2.04486114831817
0.732000000000000	-3.98484301462038
0.736000000000000	-2.42196989577089
0.740000000000000	-3.45616373131147
0.744000000000000	-3.58964955876882
0.748000000000000	-2.30142670286091
0.752000000000000	-3.94846061810615
0.756000000000000	-2.10234893615894
0.760000000000000	-3.00691122180333
0.764000000000000	-3.13163588987186
0.768000000000000	-2.05466782923655
0.772000000000000	-3.97942407774001
0.776000000000000	-2.39608813387028
0.780000000000000	-3.48444838602695
0.784000000000000	-3.56353092800473
0.788000000000000	-2.32467240577398
0.792000000000000	-3.95788133362673
0.796000000000000	-2.08871397349616
0.800000000000000	-3.03896786593661
0.804000000000000	-3.09979653983337
0.808000000000000	-2.06545094223475
0.812000000000000	-3.97299215436374
0.816000000000000	-2.37082645988684
0.820000000000000	-3.51223476216010
0.824000000000000	-3.53682664528532
0.828000000000000	-2.34861710228684
0.832000000000000	-3.96631285566515
0.836000000000000	-2.07601783436417
0.840000000000000	-3.07098670756279
0.844000000000000	-3.06784987295224
0.848000000000000	-2.07719946933890
0.852000000000000	-3.96555376367985
0.856000000000000	-2.34621104012927
0.860000000000000	-3.53949410149732
0.864000000000000	-3.50956421885155
0.868000000000000	-2.37323614726814
0.872000000000000	-3.97374635527994
0.876000000000000	-2.06427374652157
0.880000000000000	-3.10293467321897
0.884000000000000	-3.03582887036165
0.888000000000000	-2.08990139394027
0.892000000000000	-3.95711646524055
0.896000000000000	-2.32226737708741
0.900000000000000	-3.56619818617756
0.904000000000000	-3.48177173727170
0.908000000000000	-2.39850419564193
0.912000000000000	-3.98017403303575
0.916000000000000	-2.05349395627401
0.920000000000000	-3.13477875807909
0.924000000000000	-3.00376659460638
0.928000000000000	-2.10354371305692
0.932000000000000	-3.94768885131842
0.936000000000000	-2.29902028298104
0.940000000000000	-3.59231936791578
0.944000000000000	-3.45347784052085
0.948000000000000	-2.42439522847601
0.952000000000000	-3.98558912723683
0.956000000000000	-2.04368971565881
0.960000000000000	-3.16648605999954
0.964000000000000	-2.97169615548981
0.968000000000000	-2.11811245060404
0.972000000000000	-3.93728053818828
0.976000000000000	-2.27649385401454
0.980000000000000	-3.61783059664507
0.984000000000000	-3.42471169049987
0.988000000000000	-2.45088257974884
0.992000000000000	-3.98998592104693
0.996000000000000	-2.03487127068027
1	-3.19802381356228
1.00400000000000	-2.93965067589734
1.00800000000000	-2.13359267167183
1.01200000000000	-3.92590215636312
1.01600000000000	-2.25471144540387
1.02000000000000	-3.64270544856112
1.02400000000000	-3.39550294097780
1.02800000000000	-2.47793896377896
1.03200000000000	-3.99335974859053
1.03600000000000	-2.02704785053572
1.04000000000000	-3.22935942392266
1.04400000000000	-2.90766325759348
1.04800000000000	-2.14996849782451
1.05200000000000	-3.91356533976751
1.05600000000000	-2.23369564709768
1.06000000000000	-3.66691815349170
1.06400000000000	-3.36588170705489
1.06800000000000	-2.50553650332885
1.07200000000000	-3.99570699990742
1.07600000000000	-2.02022765796242
1.08000000000000	-3.26046050049439
1.08400000000000	-2.87576694701717
1.08800000000000	-2.16722312333264
1.09200000000000	-3.90028271388658
1.09600000000000	-2.21346826035144
1.10000000000000	-3.69044362163998
1.10400000000000	-3.33587853412415
1.10800000000000	-2.53364675830641
1.11200000000000	-3.99702512487778
1.11600000000000	-2.01441786056695
1.12000000000000	-3.29129489044397
1.12400000000000	-2.84399470114470
1.12800000000000	-2.18533883240551
1.13200000000000	-3.88606788287395
1.13600000000000	-2.19405027506133
1.14000000000000	-3.71325746957851
1.14400000000000	-3.30552436639803
1.14800000000000	-2.56224075505100
1.15200000000000	-3.99731263599207
1.15600000000000	-2.00962458327215
1.16000000000000	-3.32183071193755
1.16400000000000	-2.81237935343312
1.16800000000000	-2.20429701734240
1.17200000000000	-3.87093541565062
1.17600000000000	-2.17546184797460
1.18000000000000	-3.73533604557076
1.18400000000000	-3.27485051499056
1.18800000000000	-2.59128901617662
1.19200000000000	-3.99656911007905
1.19600000000000	-2.00585290182960
1.20000000000000	-3.35203638711474
1.20400000000000	-2.78095357988851
1.20800000000000	-2.22407819761376
1.21200000000000	-3.85490083101715
1.21600000000000	-2.15772228171914
1.22000000000000	-3.75665645409696
1.22400000000000	-3.24388862564259
1.22800000000000	-2.62076159095644
1.23200000000000	-3.99479518890578
1.23600000000000	-2.00310683739744
1.24000000000000	-3.38188067474182
1.24400000000000	-2.74974986528050
1.24800000000000	-2.24466203985575
1.25200000000000	-3.83798058177284
1.25600000000000	-2.14085000473218
1.26000000000000	-3.77719657963088
1.26400000000000	-3.21267064608142
1.26800000000000	-2.65062808617570
1.27200000000000	-3.99199257868069
1.27600000000000	-2.00138935223241
1.28000000000000	-3.41133270255448
1.28400000000000	-2.71880046957388
1.28800000000000	-2.26602737873651
1.29200000000000	-3.82019203785071
1.29600000000000	-2.12486255209540
1.30000000000000	-3.79693510960283
1.30400000000000	-3.18122879307005
1.30800000000000	-2.68085769747431
1.31200000000000	-3.98816404845652
1.31600000000000	-2.00070234645328
1.32000000000000	-3.44036199918613
1.32400000000000	-2.68813739454722
1.32800000000000	-2.28815223869637
1.33200000000000	-3.80155346854616
1.33600000000000	-2.10977654726928
1.34000000000000	-3.81585155653857
1.34400000000000	-3.14959551917020
1.34800000000000	-2.71141924109410
1.35200000000000	-3.98331342743901
1.35600000000000	-2.00104665590441
1.36000000000000	-3.46893852571439
1.36400000000000	-2.65779235071001
1.36800000000000	-2.31101385652093
1.37200000000000	-3.78208402376569
1.37600000000000	-2.09560768478010
1.38000000000000	-3.83392627935121
1.38400000000000	-3.11780347923913
1.38800000000000	-2.74228118604092
1.39200000000000	-3.97744560120859
1.39600000000000	-2.00242205114408
1.40000000000000	-3.49703270675889
1.40400000000000	-2.62779672448736
1.40800000000000	-2.33458870473929
1.41200000000000	-3.76180371438871
1.41600000000000	-2.08237071385985
1.42000000000000	-3.85114050376538
1.42400000000000	-3.08588549674829
1.42800000000000	-2.77341168660205
1.43200000000000	-3.97056650682818
1.43600000000000	-2.00482723749123
1.44000000000000	-3.52461546110677
1.44400000000000	-2.59818154576090
1.44800000000000	-2.35885251580592
1.45200000000000	-3.74073339173890
1.45600000000000	-2.07007942306337
1.46000000000000	-3.86747634184194
1.46400000000000	-3.05387452988206
1.46800000000000	-2.80477861520856
1.47200000000000	-3.96268312689090
1.47600000000000	-2.00825985620905
1.48000000000000	-3.55165823181933
1.48400000000000	-2.56897745572991
1.48800000000000	-2.38378030705526
1.49200000000000	-3.71889472616790
1.49600000000000	-2.05874662586315
1.50000000000000	-3.88291681059507
1.50400000000000	-3.02180363752384
1.50800000000000	-2.83634959556903
1.51200000000000	-3.95380348245231
1.51600000000000	-2.01271648677014
1.52000000000000	-3.57813301583015
1.52400000000000	-2.54021467522369
1.52800000000000	-2.40934640641299
1.53200000000000	-3.69631018480306
1.53600000000000	-2.04838414726848
1.54000000000000	-3.89744584967562
1.54400000000000	-2.98970594510147
1.54800000000000	-2.86809203609053
1.55200000000000	-3.94393662492802
1.55600000000000	-2.01819265021749
1.56000000000000	-3.60401239294947
1.56400000000000	-2.51192297339312
1.56800000000000	-2.43552447879834
1.57200000000000	-3.67300300846308
1.57600000000000	-2.03900281144730
1.58000000000000	-3.91104833812197
1.58400000000000	-2.95761461039360
1.58800000000000	-2.89997316351166
1.59200000000000	-3.93309262689727
1.59600000000000	-2.02468281363028
1.60000000000000	-3.62926955428637
1.60400000000000	-2.48413163689320
1.60800000000000	-2.46228755322819
1.61200000000000	-3.64899718775533
1.61600000000000	-2.03061243039117
1.62000000000000	-3.92371011009595
1.62400000000000	-2.92556278925452
1.62800000000000	-2.93196005674042
1.63200000000000	-3.92128257185694
1.63600000000000	-2.03218039567569
1.64000000000000	-3.65387833003885
1.64400000000000	-2.45686943954935
1.64800000000000	-2.48960805060495
1.65200000000000	-3.62431743843996
1.65600000000000	-2.02322179361234
1.66000000000000	-3.93541796969808
1.66400000000000	-2.89358360137702
1.66800000000000	-2.96401968083961
1.67200000000000	-3.90851854294182
1.67600000000000	-2.04067777323719
1.68000000000000	-3.67781321662234
1.68400000000000	-2.43016461253441
1.68800000000000	-2.51745781208447
1.69200000000000	-3.59898917598394
1.69600000000000	-2.01683865890291
1.70000000000000	-3.94615970472574
1.70400000000000	-2.86171009605367
1.70800000000000	-2.99611892115384
1.71200000000000	-3.89481361058531
1.71600000000000	-2.05016628913298
1.72000000000000	-3.70104940314618
1.72400000000000	-2.40404481513735
1.72800000000000	-2.54580812811126
1.73200000000000	-3.57303848942246
1.73600000000000	-2.01146974416851
1.74000000000000	-3.95592409946417
1.74400000000000	-2.82997521802641
1.74800000000000	-3.02822461749262
1.75200000000000	-3.88018181917773
1.75600000000000	-2.06063626089437
1.76000000000000	-3.72356279712215
1.76400000000000	-2.37853710606774
1.76800000000000	-2.57462976796745
1.77200000000000	-3.54649211451713
1.77600000000000	-2.00712072031002
1.78000000000000	-3.96470094641414
1.78400000000000	-2.79841177342079
1.78800000000000	-3.06030359841182
1.79200000000000	-3.86463817271909
1.79600000000000	-2.07207699061453
1.80000000000000	-3.74533004949362
1.80400000000000	-2.35366791543024
1.80800000000000	-2.60389300991774
1.81200000000000	-3.51937740622233
1.81600000000000	-2.00379620521327
1.82000000000000	-3.97248105699700
1.82400000000000	-2.76705239583537
1.82800000000000	-3.09232271545595
1.83200000000000	-3.84819861945446
1.83600000000000	-2.08447677583202
1.84000000000000	-3.76632857886019
1.84400000000000	-2.32946301729630
1.84800000000000	-2.63356767182761
1.85200000000000	-3.49172231053197
1.85600000000000	-2.00149975880486
1.86000000000000	-3.97925627121837
1.86400000000000	-2.73592951258701
1.86800000000000	-3.12424887744607
1.87200000000000	-3.83088003556400
1.87600000000000	-2.09782292147927
1.88000000000000	-3.78653659494415
1.88400000000000	-2.30594750297047
1.88800000000000	-2.66362314228303
1.89200000000000	-3.46355533569705
1.89600000000000	-2.00023387920764
1.90000000000000	-3.98501946623577
1.90400000000000	-2.70507531116900
1.90800000000000	-3.15604908465061
1.91200000000000	-3.81270020784931
1.91600000000000	-2.11210175283053
1.92000000000000	-3.80593312120670
1.92400000000000	-2.28314575496439
1.92800000000000	-2.69402841215581
1.93200000000000	-3.43490552285203
1.93600000000000	-2
1.94000000000000	-3.98976456390728
1.94400000000000	-2.67452170596256
1.94800000000000	-3.18769046292911
1.95200000000000	-3.79367781552412
1.95600000000000	-2.12729862949019
1.96000000000000	-3.82449801667198
1.96400000000000	-2.26108142168008
1.96800000000000	-2.72475210657969
1.97200000000000	-3.40580241610085
1.97600000000000	-2.00079848856372
1.98000000000000	-3.99348653720697
1.98400000000000	-2.64430030520935
1.98800000000000	-3.21914029769613
1.99200000000000	-3.77383241103859
1.99600000000000	-2.14339796036153
2	-3.84221199685770
2.00400000000000	-2.23977739286678
2.00800000000000	-2.75576251730916
2.01200000000000	-3.37627603206568
2.01600000000000	-2.00262864554387
2.02000000000000	-3.99618141560647
2.02400000000000	-2.61444237829213
2.02800000000000	-3.25036606776786
2.03200000000000	-3.75318440001887
2.03600000000000	-2.16038321961540
2.04000000000000	-3.85905665382449
2.04400000000000	-2.21925577583474
2.04800000000000	-2.78702763544559
2.05200000000000	-3.34635682894947
2.05600000000000	-2.00548870540080
2.06000000000000	-3.99784628932859
2.06400000000000	-2.58497882337556
2.06800000000000	-3.28133547899129
2.07200000000000	-3.73175502032075
2.07600000000000	-2.17823696361967
2.08000000000000	-3.87501447535512
2.08400000000000	-2.19953787249094
2.08800000000000	-2.81851518445242
2.09200000000000	-3.31607567512338
2.09600000000000	-2.00937583806509
2.10000000000000	-3.99847931251530
2.10400000000000	-2.55594013542446
2.10800000000000	-3.31201649764745
2.11200000000000	-3.70956632021405
2.11600000000000	-2.19694084881219
2.12000000000000	-3.89006886318167
2.12400000000000	-2.18064415720439
2.12800000000000	-2.85019265347320
2.13200000000000	-3.28546381731554
2.13600000000000	-2.01428615170921
2.14000000000000	-3.99807970531757
2.14400000000000	-2.52735637460405
2.14800000000000	-3.34237738361077
2.15200000000000	-3.68664113572306
2.15600000000000	-2.21647565054191
2.16000000000000	-3.90420415027180
2.16400000000000	-2.16259425551567
2.16800000000000	-2.88202733089265
2.17200000000000	-3.25455284835560
2.17600000000000	-2.02021469659073
2.18000000000000	-3.99664775484474
2.18400000000000	-2.49925713516261
2.18800000000000	-3.37238672317920
2.19200000000000	-3.66300306716239
2.19600000000000	-2.23682128277099
2.20000000000000	-3.91740561717713
2.20400000000000	-2.14540692370099
2.20800000000000	-2.91398633810228
2.21200000000000	-3.22337467460348
2.21600000000000	-2.02715547000823
2.22000000000000	-3.99418481505838
2.22400000000000	-2.47167151477220
2.22800000000000	-3.40201346159473
2.23200000000000	-3.63867645485603
2.23600000000000	-2.25795681871061
2.24000000000000	-3.92965950738730
2.24400000000000	-2.12910002928090
2.24800000000000	-2.94603666345676
2.25200000000000	-3.19196148302454
2.25600000000000	-2.03510142234395
2.26000000000000	-3.99069330551639
2.26400000000000	-2.44462808436995
2.26800000000000	-3.43122693519618
2.27200000000000	-3.61368635411902
2.27600000000000	-2.27986051231661
2.28000000000000	-3.94095304169358
2.28400000000000	-2.11369053238952
2.28800000000000	-2.97814519636183
2.29200000000000	-3.16034570796081
2.29600000000000	-2.04404446418835
2.30000000000000	-3.98617670905568
2.30400000000000	-2.41815485855247
2.30800000000000	-3.45999690315835
2.31200000000000	-3.58805850946600
2.31600000000000	-2.30250982064090
2.32000000000000	-3.95127443155331
2.32400000000000	-2.09919446811300
2.32800000000000	-3.01027876148840
2.33200000000000	-3.12855999766835
2.33600000000000	-2.05397547453161
2.34000000000000	-3.98063956835063
2.34400000000000	-2.39227926653132
2.34800000000000	-3.48829357882792
2.35200000000000	-3.56181932810835
2.35600000000000	-2.32588142699440
2.36000000000000	-3.96061289142756
2.36400000000000	-2.08562692976688
2.36800000000000	-3.04240415303109
2.37200000000000	-3.09663718059954
2.37600000000000	-2.06488431003417
2.38000000000000	-3.97408748138363
2.38400000000000	-2.36702812369180
2.38800000000000	-3.51608766055494
2.39200000000000	-3.53499585279193
2.39600000000000	-2.34995126493544
2.40000000000000	-3.96895865008735

==> sineschem.txt <==
0	0
0.00250000000000000	0.309016994374947
0.00500000000000000	0.587785252292473
0.00750000000000000	0.809016994374947
0.0100000000000000	0.951056516295154
0.0125000000000000	1
0.0150000000000000	0.951056516295154
0.0175000000000000	0.809016994374948
0.0200000000000000	0.587785252292473
0.0225000000000000	0.309016994374948
0.0250000000000000	1.22464679914735e-16
0.0275000000000000	-0.309016994374947
0.0300000000000000	-0.587785252292473
0.0325000000000000	-0.809016994374947
0.0350000000000000	-0.951056516295154
0.0375000000000000	-1
0.0400000000000000	-0.951056516295154
0.0425000000000000	-0.809016994374947
0.0450000000000000	-0.587785252292473
0.0475000000000000	-0.309016994374949
0.0500000000000000	-2.44929359829471e-16
0.0525000000000000	0.309016994374946
0.0550000000000000	0.587785252292472
0.0575000000000000	0.809016994374947
0.0600000000000000	0.951056516295153
0.0625000000000000	1
0.0650000000000000	0.951056516295154
0.0675000000000000	0.809016994374948
0.0700000000000000	0.587785252292473
0.0725000000000000	0.309016994374949
0.0750000000000000	3.67394039744206e-16
0.0775000000000000	-0.309016994374947
0.0800000000000000	-0.587785252292473
0.0825000000000000	-0.809016994374947
0.0850000000000000	-0.951056516295154
0.0875000000000000	-1
0.0900000000000000	-0.951056516295154
0.0925000000000000	-0.809016994374948
0.0950000000000000	-0.587785252292475
0.0975000000000000	-0.309016994374950
0.100000000000000	-4.89858719658941e-16
0.102500000000000	0.309016994374945
0.105000000000000	0.587785252292471
0.107500000000000	0.809016994374946
0.110000000000000	0.951056516295153
0.112500000000000	1
0.115000000000000	0.951056516295154
0.117500000000000	0.809016994374949
0.120000000000000	0.587785252292475
0.122500000000000	0.309016994374950
0.125000000000000	6.12323399573677e-16
0.127500000000000	-0.309016994374945
0.130000000000000	-0.587785252292473
0.132500000000000	-0.809016994374948
0.135000000000000	-0.951056516295153
0.137500000000000	-1
0.140000000000000	-0.951056516295154
0.142500000000000	-0.809016994374949
0.145000000000000	-0.587785252292477
0.147500000000000	-0.309016994374950
0.150000000000000	-7.34788079488412e-16
0.152500000000000	0.309016994374945
0.155000000000000	0.587785252292473
0.157500000000000	0.809016994374946
0.160000000000000	0.951056516295153
0.162500000000000	1
0.165000000000000	0.951056516295154
0.167500000000000	0.809016994374949
0.170000000000000	0.587785252292471
0.172500000000000	0.309016994374953
0.175000000000000	8.57252759403147e-16
0.177500000000000	-0.309016994374945
0.180000000000000	-0.587785252292473
0.182500000000000	-0.809016994374946
0.185000000000000	-0.951056516295153
0.187500000000000	-1
0.190000000000000	-0.951056516295155
0.192500000000000	-0.809016994374949
0.195000000000000	-0.587785252292477
0.197500000000000	-0.309016994374947
0.200000000000000	-9.79717439317883e-16
0.202500000000000	0.309016994374948
0.205000000000000	0.587785252292470
0.207500000000000	0.809016994374946
0.210000000000000	0.951056516295152
0.212500000000000	1
0.215000000000000	0.951056516295155
0.217500000000000	0.809016994374949
0.220000000000000	0.587785252292477
0.222500000000000	0.309016994374947
0.225000000000000	1.10218211923262e-15
0.227500000000000	-0.309016994374948
0.230000000000000	-0.587785252292472
0.232500000000000	-0.809016994374948
0.235000000000000	-0.951056516295152
0.237500000000000	-1
0.240000000000000	-0.951056516295155
0.242500000000000	-0.809016994374949
0.245000000000000	-0.587785252292477
0.247500000000000	-0.309016994374947
0.250000000000000	-1.22464679914735e-15
0.252500000000000	0.309016994374945
0.255000000000000	0.587785252292469
0.257500000000000	0.809016994374946
0.260000000000000	0.951056516295153
0.262500000000000	1
0.265000000000000	0.951056516295153
0.267500000000000	0.809016994374949
0.270000000000000	0.587785252292474
0.272500000000000	0.309016994374947
0.275000000000000	-2.20560219973841e-15
0.277500000000000	-0.309016994374944
0.280000000000000	-0.587785252292472
0.282500000000000	-0.809016994374944
0.285000000000000	-0.951056516295152
0.287500000000000	-1
0.290000000000000	-0.951056516295156
0.292500000000000	-0.809016994374951
0.295000000000000	-0.587785252292477
0.297500000000000	-0.309016994374951
0.300000000000000	-1.46957615897682e-15
0.302500000000000	0.309016994374941
0.305000000000000	0.587785252292469
0.307500000000000	0.809016994374946
0.310000000000000	0.951056516295153
0.312500000000000	1
0.315000000000000	0.951056516295155
0.317500000000000	0.809016994374949
0.320000000000000	0.587785252292474
0.322500000000000	0.309016994374947
0.325000000000000	5.14475451769206e-15
0.327500000000000	-0.309016994374944
0.330000000000000	-0.587785252292472
0.332500000000000	-0.809016994374948
0.335000000000000	-0.951056516295152
0.337500000000000	-1
0.340000000000000	-0.951056516295152
0.342500000000000	-0.809016994374947
0.345000000000000	-0.587785252292483
0.347500000000000	-0.309016994374958
0.350000000000000	-1.71450551880629e-15
0.352500000000000	0.309016994374941
0.355000000000000	0.587785252292469
0.357500000000000	0.809016994374941
0.360000000000000	0.951056516295153
0.362500000000000	1
0.365000000000000	0.951056516295155
0.367500000000000	0.809016994374954
0.370000000000000	0.587785252292475
0.372500000000000	0.309016994374947
0.375000000000000	5.38968387752153e-15
0.377500000000000	-0.309016994374944
0.380000000000000	-0.587785252292466
0.382500000000000	-0.809016994374947
0.385000000000000	-0.951056516295152
0.387500000000000	-1
0.390000000000000	-0.951056516295156
0.392500000000000	-0.809016994374948
0.395000000000000	-0.587785252292472
0.397500000000000	-0.309016994374951
0.400000000000000	-1.95943487863577e-15
0.402500000000000	0.309016994374947
0.405000000000000	0.587785252292474
0.407500000000000	0.809016994374941
0.410000000000000	0.951056516295151
0.412500000000000	1
0.415000000000000	0.951056516295155
0.417500000000000	0.809016994374954
0.420000000000000	0.587785252292481
0.422500000000000	0.309016994374948
0.425000000000000	5.63461323735100e-15
0.427500000000000	-0.309016994374944
0.430000000000000	-0.587785252292466
0.432500000000000	-0.809016994374947
0.435000000000000	-0.951056516295152
0.437500000000000	-1
0.440000000000000	-0.951056516295156
0.442500000000000	-0.809016994374952
0.445000000000000	-0.587785252292472
0.447500000000000	-0.309016994374951
0.450000000000000	-2.20436423846524e-15
0.452500000000000	0.309016994374940
0.455000000000000	0.587785252292474
0.457500000000000	0.809016994374945
0.460000000000000	0.951056516295153
0.462500000000000	1
0.465000000000000	0.951056516295153
0.467500000000000	0.809016994374946
0.470000000000000	0.587785252292481
0.472500000000000	0.309016994374961
0.475000000000000	5.87954259718047e-15
0.477500000000000	-0.309016994374944
0.480000000000000	-0.587785252292466
0.482500000000000	-0.809016994374943
0.485000000000000	-0.951056516295152
0.487500000000000	-1
0.490000000000000	-0.951056516295157
0.492500000000000	-0.809016994374952
0.495000000000000	-0.587785252292472
0.497500000000000	-0.309016994374951
0.500000000000000	-2.44929359829471e-15
0.502500000000000	0.309016994374933
0.505000000000000	0.587785252292468
0.507500000000000	0.809016994374941
0.510000000000000	0.951056516295151
0.512500000000000	1
0.515000000000000	0.951056516295155
0.517500000000000	0.809016994374950
0.520000000000000	0.587785252292475
0.522500000000000	0.309016994374962
0.525000000000000	1.32298993146109e-14
0.527500000000000	-0.309016994374937
0.530000000000000	-0.587785252292477
0.532500000000000	-0.809016994374943
0.535000000000000	-0.951056516295152
0.537500000000000	-1
0.540000000000000	-0.951056516295154
0.542500000000000	-0.809016994374956
0.545000000000000	-0.587785252292473
0.547500000000000	-0.309016994374958
0.550000000000000	4.41120439947683e-15
0.552500000000000	0.309016994374940
0.555000000000000	0.587785252292468
0.557500000000000	0.809016994374945
0.560000000000000	0.951056516295153
0.562500000000000	1
0.565000000000000	0.951056516295158
0.567500000000000	0.809016994374954
0.570000000000000	0.587785252292481
0.572500000000000	0.309016994374955
0.575000000000000	2.05802560320414e-14
0.577500000000000	-0.309016994374943
0.580000000000000	-0.587785252292459
0.582500000000000	-0.809016994374947
0.585000000000000	-0.951056516295149
0.587500000000000	-1
0.590000000000000	-0.951056516295157
0.592500000000000	-0.809016994374952
0.595000000000000	-0.587785252292478
0.597500000000000	-0.309016994374952
0.600000000000000	-2.93915231795365e-15
0.602500000000000	0.309016994374946
0.605000000000000	0.587785252292462
0.607500000000000	0.809016994374949
0.610000000000000	0.951056516295150
0.612500000000000	1
0.615000000000000	0.951056516295156
0.617500000000000	0.809016994374950
0.620000000000000	0.587785252292476
0.622500000000000	0.309016994374949
0.625000000000000	1.37197580342699e-14
0.627500000000000	-0.309016994374936
0.630000000000000	-0.587785252292465
0.632500000000000	-0.809016994374943
0.635000000000000	-0.951056516295152
0.637500000000000	-1
0.640000000000000	-0.951056516295155
0.642500000000000	-0.809016994374957
0.645000000000000	-0.587785252292473
0.647500000000000	-0.309016994374959
0.650000000000000	-1.02895090353841e-14
0.652500000000000	0.309016994374939
0.655000000000000	0.587785252292468
0.657500000000000	0.809016994374936
0.660000000000000	0.951056516295153
0.662500000000000	1
0.665000000000000	0.951056516295154
0.667500000000000	0.809016994374946
0.670000000000000	0.587785252292482
0.672500000000000	0.309016994374956
0.675000000000000	6.85926003649836e-15
0.677500000000000	-0.309016994374943
0.680000000000000	-0.587785252292482
0.682500000000000	-0.809016994374938
0.685000000000000	-0.951056516295154
0.687500000000000	-1
0.690000000000000	-0.951056516295161
0.692500000000000	-0.809016994374953
0.695000000000000	-0.587785252292490
0.697500000000000	-0.309016994374952
0.700000000000000	-3.42901103761259e-15
0.702500000000000	0.309016994374932
0.705000000000000	0.587785252292462
0.707500000000000	0.809016994374940
0.710000000000000	0.951056516295150
0.712500000000000	1
0.715000000000000	0.951056516295160
0.717500000000000	0.809016994374951
0.720000000000000	0.587785252292476
0.722500000000000	0.309016994374949
0.725000000000000	1.42096167539288e-14
0.727500000000000	-0.309016994374936
0.730000000000000	-0.587785252292465
0.732500000000000	-0.809016994374951
0.735000000000000	-0.951056516295147
0.737500000000000	-1
0.740000000000000	-0.951056516295155
0.742500000000000	-0.809016994374949
0.745000000000000	-0.587785252292473
0.747500000000000	-0.309016994374959
0.750000000000000	-1.07793677550431e-14
0.752500000000000	0.309016994374939
0.755000000000000	0.587785252292467
0.757500000000000	0.809016994374936
0.760000000000000	0.951056516295148
0.762500000000000	1
0.765000000000000	0.951056516295154
0.767500000000000	0.809016994374963
0.770000000000000	0.587785252292482
0.772500000000000	0.309016994374956
0.775000000000000	7.34911875615730e-15
0.777500000000000	-0.309016994374942
0.780000000000000	-0.587785252292459
0.782500000000000	-0.809016994374938
0.785000000000000	-0.951056516295154
0.787500000000000	-1
0.790000000000000	-0.951056516295153
0.792500000000000	-0.809016994374953
0.795000000000000	-0.587785252292479
0.797500000000000	-0.309016994374953
0.800000000000000	-3.91886975727153e-15
0.802500000000000	0.309016994374932
0.805000000000000	0.587785252292473
0.807500000000000	0.809016994374940
0.810000000000000	0.951056516295155
0.812500000000000	1
0.815000000000000	0.951056516295160
0.817500000000000	0.809016994374951
0.820000000000000	0.587785252292488
0.822500000000000	0.309016994374950
0.825000000000000	1.46994754735878e-14
0.827500000000000	-0.309016994374935
0.830000000000000	-0.587785252292464
0.832500000000000	-0.809016994374942
0.835000000000000	-0.951056516295147
0.837500000000000	-1
0.840000000000000	-0.951056516295159
0.842500000000000	-0.809016994374949
0.845000000000000	-0.587785252292474
0.847500000000000	-0.309016994374960
0.850000000000000	-1.12692264747020e-14
0.852500000000000	0.309016994374938
0.855000000000000	0.587785252292467
0.857500000000000	0.809016994374952
0.860000000000000	0.951056516295148
0.862500000000000	1
0.865000000000000	0.951056516295154
0.867500000000000	0.809016994374947
0.870000000000000	0.587785252292482
0.872500000000000	0.309016994374957
0.875000000000000	7.83897747581624e-15
0.877500000000000	-0.309016994374942
0.880000000000000	-0.587785252292458
0.882500000000000	-0.809016994374938
0.885000000000000	-0.951056516295149
0.887500000000000	-1
0.890000000000000	-0.951056516295153
0.892500000000000	-0.809016994374961
0.895000000000000	-0.587785252292480
0.897500000000000	-0.309016994374953
0.900000000000000	-4.40872847693047e-15
0.902500000000000	0.309016994374931
0.905000000000000	0.587785252292461
0.907500000000000	0.809016994374940
0.910000000000000	0.951056516295154
0.912500000000000	1
0.915000000000000	0.951056516295156
0.917500000000000	0.809016994374951
0.920000000000000	0.587785252292477
0.922500000000000	0.309016994374950
0.925000000000000	1.51893341932467e-14
0.927500000000000	-0.309016994374935
0.930000000000000	-0.587785252292475
0.932500000000000	-0.809016994374942
0.935000000000000	-0.951056516295155
0.937500000000000	-1
0.940000000000000	-0.951056516295159
0.942500000000000	-0.809016994374949
0.945000000000000	-0.587785252292497
0.947500000000000	-0.309016994374960
0.950000000000000	-1.17590851943609e-14
0.952500000000000	0.309016994374938
0.955000000000000	0.587785252292467
0.957500000000000	0.809016994374935
0.960000000000000	0.951056516295148
0.962500000000000	1
0.965000000000000	0.951056516295158
0.967500000000000	0.809016994374947
0.970000000000000	0.587785252292483
0.972500000000000	0.309016994374957
0.975000000000000	8.32883619547518e-15
0.977500000000000	-0.309016994374941
0.980000000000000	-0.587785252292458
0.982500000000000	-0.809016994374946
0.985000000000000	-0.951056516295149
0.987500000000000	-1
0.990000000000000	-0.951056516295153
0.992500000000000	-0.809016994374953
0.995000000000000	-0.587785252292480
0.997500000000000	-0.309016994374954
1	-4.89858719658941e-15
1.00250000000000	0.309016994374931
1.00500000000000	0.587785252292449
1.00750000000000	0.809016994374948
1.01000000000000	0.951056516295150
1.01250000000000	1
1.01500000000000	0.951056516295161
1.01750000000000	0.809016994374951
1.02000000000000	0.587785252292489
1.02250000000000	0.309016994374951
1.02500000000000	4.41009023433097e-14
1.02750000000000	-0.309016994374948
1.03000000000000	-0.587785252292463
1.03250000000000	-0.809016994374933
1.03500000000000	-0.951056516295151
1.03750000000000	-1
1.04000000000000	-0.951056516295155
1.04250000000000	-0.809016994374958
1.04500000000000	-0.587785252292497
1.04750000000000	-0.309016994374934
1.05000000000000	-2.64597986292219e-14
1.05250000000000	0.309016994374937
1.05500000000000	0.587785252292455
1.05750000000000	0.809016994374943
1.06000000000000	0.951056516295156
1.06250000000000	1
1.06500000000000	0.951056516295159
1.06750000000000	0.809016994374964
1.07000000000000	0.587785252292483
1.07250000000000	0.309016994374971
1.07500000000000	8.81869491513412e-15
1.07750000000000	-0.309016994374927
1.08000000000000	-0.587785252292469
1.08250000000000	-0.809016994374937
1.08500000000000	-0.951056516295144
1.08750000000000	-1
1.09000000000000	-0.951056516295153
1.09250000000000	-0.809016994374954
1.09500000000000	-0.587785252292492
1.09750000000000	-0.309016994374981
1.10000000000000	8.82240879895365e-15
1.10250000000000	0.309016994374944
1.10500000000000	0.587785252292460
1.10750000000000	0.809016994374931
1.11000000000000	0.951056516295150
1.11250000000000	1
1.11500000000000	0.951056516295156
1.11750000000000	0.809016994374960
1.12000000000000	0.587785252292478
1.12250000000000	0.309016994374965
1.12500000000000	1.95819691736259e-15
1.12750000000000	-0.309016994374934
1.13000000000000	-0.587785252292451
1.13250000000000	-0.809016994374941
1.13500000000000	-0.951056516295146
1.13750000000000	-1
1.14000000000000	-0.951056516295160
1.14250000000000	-0.809016994374950
1.14500000000000	-0.587785252292486
1.14750000000000	-0.309016994374948
1.15000000000000	-4.11605120640828e-14
1.15250000000000	0.309016994374951
1.15500000000000	0.587785252292466
1.15750000000000	0.809016994374935
1.16000000000000	0.951056516295143
1.16250000000000	1
1.16500000000000	0.951056516295154
1.16750000000000	0.809016994374956
1.17000000000000	0.587785252292495
1.17250000000000	0.309016994374931
1.17500000000000	2.35194083499951e-14
1.17750000000000	-0.309016994374940
1.18000000000000	-0.587785252292457
1.18250000000000	-0.809016994374945
1.18500000000000	-0.951056516295149
1.18750000000000	-1
1.19000000000000	-0.951056516295158
1.19250000000000	-0.809016994374962
1.19500000000000	-0.587785252292481
1.19750000000000	-0.309016994374968
1.20000000000000	-5.87830463590730e-15
1.20250000000000	0.309016994374903
1.20500000000000	0.587785252292471
1.20750000000000	0.809016994374939
1.21000000000000	0.951056516295145
1.21250000000000	1
1.21500000000000	0.951056516295152
1.21750000000000	0.809016994374952
1.22000000000000	0.587785252292490
1.22250000000000	0.309016994374979
1.22500000000000	-1.17627990781805e-14
1.22750000000000	-0.309016994374920
1.23000000000000	-0.587785252292463
1.23250000000000	-0.809016994374932
1.23500000000000	-0.951056516295151
1.23750000000000	-1
1.24000000000000	-0.951056516295155
1.24250000000000	-0.809016994374958
1.24500000000000	-0.587785252292475
1.24750000000000	-0.309016994374962
1.25000000000000	-2.74395160685398e-14
1.25250000000000	0.309016994374937
1.25500000000000	0.587785252292454
1.25750000000000	0.809016994374943
1.26000000000000	0.951056516295147
1.26250000000000	1
1.26500000000000	0.951056516295159
1.26750000000000	0.809016994374948
1.27000000000000	0.587785252292484
1.27250000000000	0.309016994374972
1.27500000000000	3.82201217848560e-14
1.27750000000000	-0.309016994374926
1.28000000000000	-0.587785252292468
1.28250000000000	-0.809016994374937
1.28500000000000	-0.951056516295144
1.28750000000000	-1
1.29000000000000	-0.951056516295153
1.29250000000000	-0.809016994374971
1.29500000000000	-0.587785252292493
1.29750000000000	-0.309016994374955
1.30000000000000	-2.05790180707682e-14
1.30250000000000	0.309016994374943
1.30500000000000	0.587785252292459
1.30750000000000	0.809016994374947
1.31000000000000	0.951056516295149
1.31250000000000	1
1.31500000000000	0.951056516295165
1.31750000000000	0.809016994374977
1.32000000000000	0.587785252292478
1.32250000000000	0.309016994374965
1.32500000000000	3.13596237870845e-14
1.32750000000000	-0.309016994374933
1.33000000000000	-0.587785252292474
1.33250000000000	-0.809016994374941
1.33500000000000	-0.951056516295155
1.33750000000000	-1
1.34000000000000	-0.951056516295160
1.34250000000000	-0.809016994374967
1.34500000000000	-0.587785252292487
1.34750000000000	-0.309016994374976
1.35000000000000	-1.37185200729967e-14
1.35250000000000	0.309016994374950
1.35500000000000	0.587785252292465
1.35750000000000	0.809016994374918
1.36000000000000	0.951056516295160
1.36250000000000	1
1.36500000000000	0.951056516295163
1.36750000000000	0.809016994374957
1.37000000000000	0.587785252292473
1.37250000000000	0.309016994374959
1.37500000000000	2.44991257893129e-14
1.37750000000000	-0.309016994374939
1.38000000000000	-0.587785252292433
1.38250000000000	-0.809016994374928
1.38500000000000	-0.951056516295148
1.38750000000000	-1
1.39000000000000	-0.951056516295167
1.39250000000000	-0.809016994374946
1.39500000000000	-0.587785252292482
1.39750000000000	-0.309016994374969
1.40000000000000	-6.85802207522518e-15
1.40250000000000	0.309016994374956
1.40500000000000	0.587785252292447
1.40750000000000	0.809016994374938
1.41000000000000	0.951056516295145
1.41250000000000	1
1.41500000000000	0.951056516295161
1.41750000000000	0.809016994374953
1.42000000000000	0.587785252292490
1.42250000000000	0.309016994374952
1.42500000000000	-1.07830816388626e-14
1.42750000000000	-0.309016994374919
1.43000000000000	-0.587785252292439
1.43250000000000	-0.809016994374949
1.43500000000000	-0.951056516295150
1.43750000000000	-1
1.44000000000000	-0.951056516295156
1.44250000000000	-0.809016994374959
1.44500000000000	-0.587785252292476
1.44750000000000	-0.309016994374990
1.45000000000000	-2.84192335078577e-14
1.45250000000000	0.309016994374909
1.45500000000000	0.587785252292453
1.45750000000000	0.809016994374942
1.46000000000000	0.951056516295147
1.46250000000000	1
1.46500000000000	0.951056516295150
1.46750000000000	0.809016994374949
1.47000000000000	0.587785252292508
1.47250000000000	0.309016994374973
1.47500000000000	1.07781297937699e-14
1.47750000000000	-0.309016994374925
1.48000000000000	-0.587785252292467
1.48250000000000	-0.809016994374936
1.48500000000000	-0.951056516295152
1.48750000000000	-1
1.49000000000000	-0.951056516295154
1.49250000000000	-0.809016994374972
1.49500000000000	-0.587785252292494
1.49750000000000	-0.309016994374956
1.50000000000000	-2.15587355100861e-14
1.50250000000000	0.309016994374915
1.50500000000000	0.587785252292459
1.50750000000000	0.809016994374946
1.51000000000000	0.951056516295149
1.51250000000000	1
1.51500000000000	0.951056516295166
1.51750000000000	0.809016994374961
1.52000000000000	0.587785252292502
1.52250000000000	0.309016994374966
1.52500000000000	3.23393412264024e-14
1.52750000000000	-0.309016994374932
1.53000000000000	-0.587785252292473
1.53250000000000	-0.809016994374940
1.53500000000000	-0.951056516295137
1.53750000000000	-1
1.54000000000000	-0.951056516295160
1.54250000000000	-0.809016994374968
1.54500000000000	-0.587785252292488
1.54750000000000	-0.309016994374950
1.55000000000000	-1.46982375123146e-14
1.55250000000000	0.309016994374949
1.55500000000000	0.587785252292464
1.55750000000000	0.809016994374950
1.56000000000000	0.951056516295142
1.56250000000000	1
1.56500000000000	0.951056516295164
1.56750000000000	0.809016994374974
1.57000000000000	0.587785252292474
1.57250000000000	0.309016994374960
1.57500000000000	2.54788432286308e-14
1.57750000000000	-0.309016994374938
1.58000000000000	-0.587785252292478
1.58250000000000	-0.809016994374927
1.58500000000000	-0.951056516295148
1.58750000000000	-1
1.59000000000000	-0.951056516295158
1.59250000000000	-0.809016994374963
1.59500000000000	-0.587785252292482
1.59750000000000	-0.309016994374970
1.60000000000000	-7.83773951454306e-15
1.60250000000000	0.309016994374955
1.60500000000000	0.587785252292447
1.60750000000000	0.809016994374921
1.61000000000000	0.951056516295153
1.61250000000000	1
1.61500000000000	0.951056516295162
1.61750000000000	0.809016994374953
1.62000000000000	0.587785252292468
1.62250000000000	0.309016994374953
1.62500000000000	-9.80336419954471e-15
1.62750000000000	-0.309016994374918
1.63000000000000	-0.587785252292438
1.63250000000000	-0.809016994374931
1.63500000000000	-0.951056516295150
1.63750000000000	-1
1.64000000000000	-0.951056516295165
1.64250000000000	-0.809016994374943
1.64500000000000	-0.587785252292477
1.64750000000000	-0.309016994374991
1.65000000000000	-2.93989509471755e-14
1.65250000000000	0.309016994374935
1.65500000000000	0.587785252292452
1.65750000000000	0.809016994374942
1.66000000000000	0.951056516295147
1.66250000000000	1
1.66500000000000	0.951056516295159
1.66750000000000	0.809016994374949
1.67000000000000	0.587785252292508
1.67250000000000	0.309016994374974
1.67500000000000	1.17578472330878e-14
1.67750000000000	-0.309016994374924
1.68000000000000	-0.587785252292444
1.68250000000000	-0.809016994374952
1.68500000000000	-0.951056516295152
1.68750000000000	-1
1.69000000000000	-0.951056516295154
1.69250000000000	-0.809016994374972
1.69500000000000	-0.587785252292494
1.69750000000000	-0.309016994374984
1.70000000000000	-2.25384529494040e-14
1.70250000000000	0.309016994374914
1.70500000000000	0.587785252292458
1.70750000000000	0.809016994374946
1.71000000000000	0.951056516295149
1.71250000000000	1
1.71500000000000	0.951056516295149
1.71750000000000	0.809016994374962
1.72000000000000	0.587785252292503
1.72250000000000	0.309016994374967
1.72500000000000	4.89734923531624e-15
1.72750000000000	-0.309016994374931
1.73000000000000	-0.587785252292472
1.73250000000000	-0.809016994374939
1.73500000000000	-0.951056516295154
1.73750000000000	-1
1.74000000000000	-0.951056516295161
1.74250000000000	-0.809016994374968
1.74500000000000	-0.587785252292489
1.74750000000000	-0.309016994374951
1.75000000000000	-1.56779549516325e-14
1.75250000000000	0.309016994374921
1.75500000000000	0.587785252292463
1.75750000000000	0.809016994374950
1.76000000000000	0.951056516295142
1.76250000000000	1
1.76500000000000	0.951056516295164
1.76750000000000	0.809016994374958
1.77000000000000	0.587785252292497
1.77250000000000	0.309016994374961
1.77500000000000	2.64585606679487e-14
1.77750000000000	-0.309016994374937
1.78000000000000	-0.587785252292478
1.78250000000000	-0.809016994374927
1.78500000000000	-0.951056516295139
1.78750000000000	-1
1.79000000000000	-0.951056516295159
1.79250000000000	-0.809016994374964
1.79500000000000	-0.587785252292483
1.79750000000000	-0.309016994374944
1.80000000000000	-8.81745695386094e-15
1.80250000000000	0.309016994374954
1.80500000000000	0.587785252292446
1.80750000000000	0.809016994374937
1.81000000000000	0.951056516295144
1.81250000000000	1
1.81500000000000	0.951056516295162
1.81750000000000	0.809016994374970
1.82000000000000	0.587785252292469
1.82250000000000	0.309016994374954
1.82500000000000	4.80197721005812e-14
1.82750000000000	-0.309016994374917
1.83000000000000	-0.587785252292460
1.83250000000000	-0.809016994374931
1.83500000000000	-0.951056516295150
1.83750000000000	-1
1.84000000000000	-0.951056516295156
1.84250000000000	-0.809016994374960
1.84500000000000	-0.587785252292478
1.84750000000000	-0.309016994374992
1.85000000000000	-3.03786683864934e-14
1.85250000000000	0.309016994374934
1.85500000000000	0.587785252292451
1.85750000000000	0.809016994374924
1.86000000000000	0.951056516295155
1.86250000000000	1
1.86500000000000	0.951056516295160
1.86750000000000	0.809016994374950
1.87000000000000	0.587785252292463
1.87250000000000	0.309016994374975
1.87500000000000	4.11592741028097e-14
1.87750000000000	-0.309016994374923
1.88000000000000	-0.587785252292443
1.88250000000000	-0.809016994374935
1.88500000000000	-0.951056516295152
1.88750000000000	-1
1.89000000000000	-0.951056516295172
1.89250000000000	-0.809016994374939
1.89500000000000	-0.587785252292495
1.89750000000000	-0.309016994374985
1.90000000000000	-2.35181703887219e-14
1.90250000000000	0.309016994374940
1.90500000000000	0.587785252292457
1.90750000000000	0.809016994374945
1.91000000000000	0.951056516295149
1.91250000000000	1
1.91500000000000	0.951056516295166
1.91750000000000	0.809016994374962
1.92000000000000	0.587785252292504
1.92250000000000	0.309016994374968
1.92500000000000	5.87706667463412e-15
1.92750000000000	-0.309016994374930
1.93000000000000	-0.587785252292448
1.93250000000000	-0.809016994374955
1.93500000000000	-0.951056516295154
1.93750000000000	-1
1.94000000000000	-0.951056516295161
1.94250000000000	-0.809016994374969
1.94500000000000	-0.587785252292490
1.94750000000000	-0.309016994374979
1.95000000000000	-1.66576723909504e-14
1.95250000000000	0.309016994374920
1.95500000000000	0.587785252292463
1.95750000000000	0.809016994374949
1.96000000000000	0.951056516295142
1.96250000000000	1
1.96500000000000	0.951056516295155
1.96750000000000	0.809016994374958
1.97000000000000	0.587785252292498
1.97250000000000	0.309016994374962
1.97500000000000	-9.83431323137413e-16
1.97750000000000	-0.309016994374937
1.98000000000000	-0.587785252292477
1.98250000000000	-0.809016994374926
1.98500000000000	-0.951056516295147
1.98750000000000	-1
1.99000000000000	-0.951056516295159
1.99250000000000	-0.809016994374965
1.99500000000000	-0.587785252292484
1.99750000000000	-0.309016994374945
2	-9.79717439317883e-15
2.00250000000000	0.309016994374899
2.00500000000000	0.587785252292445
2.00750000000000	0.809016994374920
2.01000000000000	0.951056516295135
2.01250000000000	1
2.01500000000000	0.951056516295153
2.01750000000000	0.809016994374954
2.02000000000000	0.587785252292493
2.02250000000000	0.309016994374955
2.02500000000000	4.89994895398991e-14
2.02750000000000	-0.309016994374916
2.03000000000000	-0.587785252292436
2.03250000000000	-0.809016994374947
2.03500000000000	-0.951056516295149
2.03750000000000	-1
2.04000000000000	-0.951056516295165
2.04250000000000	-0.809016994374977
2.04500000000000	-0.587785252292478
2.04750000000000	-0.309016994374965
2.05000000000000	-8.82018046866193e-14
2.05250000000000	0.309016994374960
2.05500000000000	0.587785252292474
2.05750000000000	0.809016994374941
2.06000000000000	0.951056516295146
2.06250000000000	1
2.06500000000000	0.951056516295169
2.06750000000000	0.809016994374984
2.07000000000000	0.587785252292487
2.07250000000000	0.309016994375030
2.07500000000000	-1.47044273186805e-14
2.07750000000000	-0.309016994374896
2.08000000000000	-0.587785252292465
2.08250000000000	-0.809016994374934
2.08500000000000	-0.951056516295143
2.08750000000000	-1
2.09000000000000	-0.951056516295172
2.09250000000000	-0.809016994374957
2.09500000000000	-0.587785252292450
2.09750000000000	-0.309016994374932
2.10000000000000	-5.29195972584438e-14
2.10250000000000	0.309016994374939
2.10500000000000	0.587785252292456
2.10750000000000	0.809016994374928
2.11000000000000	0.951056516295139
2.11250000000000	1
2.11500000000000	0.951056516295158
2.11750000000000	0.809016994374963
2.12000000000000	0.587785252292459
2.12250000000000	0.309016994374996
2.12500000000000	6.85678411395200e-15
2.12750000000000	-0.309016994374929
2.13000000000000	-0.587785252292447
2.13250000000000	-0.809016994374922
2.13500000000000	-0.951056516295136
2.13750000000000	-1
2.14000000000000	-0.951056516295161
2.14250000000000	-0.809016994374936
2.14500000000000	-0.587785252292513
2.14750000000000	-0.309016994375006
2.15000000000000	-1.76373898302682e-14
2.15250000000000	0.309016994374919
2.15500000000000	0.587785252292439
2.15750000000000	0.809016994374949
2.16000000000000	0.951056516295150
2.16250000000000	1
2.16500000000000	0.951056516295165
2.16750000000000	0.809016994374976
2.17000000000000	0.587785252292522
2.17250000000000	0.309016994374963
2.17500000000000	2.84179955465845e-14
2.17750000000000	-0.309016994374963
2.18000000000000	-0.587785252292476
2.18250000000000	-0.809016994374942
2.18500000000000	-0.951056516295147
2.18750000000000	-1
2.19000000000000	-0.951056516295168
2.19250000000000	-0.809016994374982
2.19500000000000	-0.587785252292531
2.19750000000000	-0.309016994374973
2.20000000000000	1.76448175979073e-14
2.20250000000000	0.309016994374952
2.20500000000000	0.587785252292467
2.20750000000000	0.809016994374936
2.21000000000000	0.951056516295144
2.21250000000000	1
2.21500000000000	0.951056516295171
2.21750000000000	0.809016994374988
2.22000000000000	0.587785252292494
2.22250000000000	0.309016994374983
2.22500000000000	-6.86421188159106e-15
2.22750000000000	-0.309016994374942
2.23000000000000	-0.587785252292459
2.23250000000000	-0.809016994374930
2.23500000000000	-0.951056516295140
2.23750000000000	-1
2.24000000000000	-0.951056516295157
2.24250000000000	-0.809016994374961
2.24500000000000	-0.587785252292502
2.24750000000000	-0.309016994374939
2.25000000000000	-3.91639383472518e-15
2.25250000000000	0.309016994374878
2.25500000000000	0.587785252292450
2.25750000000000	0.809016994374923
2.26000000000000	0.951056516295137
2.26250000000000	1
2.26500000000000	0.951056516295160
2.26750000000000	0.809016994374968
2.27000000000000	0.587785252292511
2.27250000000000	0.309016994374950
2.27500000000000	7.15404184118494e-14
2.27750000000000	-0.309016994374922
2.28000000000000	-0.587785252292441
2.28250000000000	-0.809016994374950
2.28500000000000	-0.951056516295151
2.28750000000000	-1
2.29000000000000	-0.951056516295164
2.29250000000000	-0.809016994374974
2.29500000000000	-0.587785252292474
2.29750000000000	-0.309016994375014
2.30000000000000	-8.23210241281657e-14
2.30250000000000	0.309016994374911
2.30500000000000	0.587785252292478
2.30750000000000	0.809016994374944
2.31000000000000	0.951056516295148
2.31250000000000	1
2.31500000000000	0.951056516295167
2.31750000000000	0.809016994374980
2.32000000000000	0.587785252292528
2.32250000000000	0.309016994375024
2.32500000000000	3.62582109836739e-14
2.32750000000000	-0.309016994374901
2.33000000000000	-0.587785252292470
2.33250000000000	-0.809016994374938
2.33500000000000	-0.951056516295145
2.33750000000000	-1
2.34000000000000	-0.951056516295170
2.34250000000000	-0.809016994374987
2.34500000000000	-0.587785252292445
2.34750000000000	-0.309016994374980
2.35000000000000	-4.70388166999901e-14
2.35250000000000	0.309016994374945
2.35500000000000	0.587785252292461
2.35750000000000	0.809016994374931
2.36000000000000	0.951056516295141
2.36250000000000	1
2.36500000000000	0.951056516295156
2.36750000000000	0.809016994374959
2.37000000000000	0.587785252292500
2.37250000000000	0.309016994374991
2.37500000000000	5.78194224163064e-14
2.37750000000000	-0.309016994374935
2.38000000000000	-0.587785252292452
2.38250000000000	-0.809016994374925
2.38500000000000	-0.951056516295138
2.38750000000000	-1
2.39000000000000	-0.951056516295159
2.39250000000000	-0.809016994374966
2.39500000000000	-0.587785252292508
2.39750000000000	-0.309016994375001
2.40000000000000	-1.17566092718146e-14
2.40250000000000	0.309016994374924
2.40500000000000	0.587785252292398
2.40750000000000	0.809016994374952
2.41000000000000	0.951056516295152
2.41250000000000	1
2.41500000000000	0.951056516295163
2.41750000000000	0.809016994374972
2.42000000000000	0.587785252292517
2.42250000000000	0.309016994374957
2.42500000000000	2.25372149881308e-14
2.42750000000000	-0.309016994374968
2.43000000000000	-0.587785252292481
2.43250000000000	-0.809016994374946
2.43500000000000	-0.951056516295149
2.43750000000000	-1
2.44000000000000	-0.951056516295166
2.44250000000000	-0.809016994374978
2.44500000000000	-0.587785252292526
2.44750000000000	-0.309016994374967
2.45000000000000	2.35255981563610e-14
2.45250000000000	0.309016994374958
2.45500000000000	0.587785252292426
2.45750000000000	0.809016994374939
2.46000000000000	0.951056516295145
2.46250000000000	1
2.46500000000000	0.951056516295169
2.46750000000000	0.809016994374985
2.47000000000000	0.587785252292489
2.47250000000000	0.309016994374978
2.47500000000000	-1.27449924400447e-14
2.47750000000000	-0.309016994374894
2.48000000000000	-0.587785252292463
2.48250000000000	-0.809016994374933
2.48500000000000	-0.951056516295142
2.48750000000000	-1
2.49000000000000	-0.951056516295155
2.49250000000000	-0.809016994374958
2.49500000000000	-0.587785252292497
2.49750000000000	-0.309016994374934
2.50000000000000	-5.48790321370795e-14

==> sineschem2.txt <==
0	0
0.110000000000000	0.951056516295153
0.220000000000000	0.587785252292477
0.330000000000000	-0.587785252292472
0.440000000000000	-0.951056516295156
0.550000000000000	4.41120439947683e-15
0.660000000000000	0.951056516295153
0.770000000000000	0.587785252292482
0.880000000000000	-0.587785252292458
0.990000000000000	-0.951056516295153
1.10000000000000	8.82240879895365e-15
1.21000000000000	0.951056516295145
1.32000000000000	0.587785252292478
1.43000000000000	-0.587785252292439
1.54000000000000	-0.951056516295160
1.65000000000000	-2.93989509471755e-14
1.76000000000000	0.951056516295142
1.87000000000000	0.587785252292463
1.98000000000000	-0.587785252292477
2.09000000000000	-0.951056516295172
2.20000000000000	1.76448175979073e-14
2.31000000000000	0.951056516295148
2.42000000000000	0.587785252292517
